Fantastic Fits with fantasy of Active Galactic Nuclei Spectra -- Exploring the Fe II emission near the H$\alpha$ line

In this study, a refined approach for multicomponent fitting of active galactic nuclei (AGN) spectra is presented utilizing the newly developed Python code $fantasy$ (fully automated python tool for AGN spectra analysis). AGN spectra are modeled by simultaneously considering the underlying broken power-law continuum, predefined emission line lists, and an Fe II model, which is here extended to cover the wavelength range 3700 - 11000 A. The Fe II model, founded solely on atomic data, effectively describes the extensive emission of the complex iron ion in the vicinity of the H$\gamma$ and H$\beta$ lines, as well as near the H$\alpha$ line, which was previously rarely studied. The proposed spectral fitting approach is tested on a sample of high-quality AGN spectra from the Sloan Digital Sky Survey (SDSS) Data Release 17. The results indicate that when Fe II emission is present near H$\beta$, it is also detected redward from H$\alpha$, potentially contaminating the broad H$\alpha$ line wings and thus affecting the measurements of its flux and width. The production of Fe II emission is found to be strongly correlated with Eddington luminosity and appears to be controlled by the similar mechanism as the hydrogen Balmer lines. The study highlights the benefits of fitting AGN type 1 spectra with the $fantasy$ code, pointing that it may be used as a robust tool for analyzing a large number of AGN spectra in the coming spectral surveys.

==> datafile1.txt <==
Title: Fantastic Fits with fantasy of Active Galactic Nuclei Spectra
    - Exploring the Fe II emission near the H{alpha} line  
Authors: Ilic D., Rakic N., Popovic L.C. 
Table: FeII transitions used in the model
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  8 F8.2   0.1nm wave   line transition wavelength, air, Angstroms
  10- 15 F6.3   [-]   loggf  log, statistical weight*oscillator strength
  17- 42 A26    ---   TR     lower-upper level transition
  44- 48 F5.3   eV    Elo    Energy of lower state
  50- 55 F6.3   eV    Eup    Energy of upper state
  57- 61 F5.3   ---   I      Relative intensity (1)
  63- 64 I2     ---   Ref    References (2)
--------------------------------------------------------------------------------
Note (1): Relative intensity with respect to the reference line,
    where intensity is set to 1.000
Note (2): References -- 
    1 = Fuhr et al. (1981) [1981JPCRD..10..305F];
    2 = Kovacevic et al. (2010) [2010ApJS..189...15K];
    3 = Atomic database, https://lweb.cfa.harvard.edu/amp/ampdata/kurucz23/sekur.html.
--------------------------------------------------------------------------------
 3720.17 -4.341 a^2D_2_{5/2} - z^4P_{3/2}  2.544  5.876 0.103  3 
 3779.58 -3.780 a^2D_2_{5/2} - z^4P_{5/2}  2.544  5.823 0.379  3 
 3798.60 -4.029 a^2D_2_{3/2} - z^4P_{1/2}  2.642  5.905 0.191  3 
 3833.01 -4.358 a^2D_2_{3/2} - z^4P_{3/2}  2.642  5.876 0.090  3 
 3896.10 -4.037 a^2D_2_{3/2} - z^4P_{5/2}  2.642  5.823 0.191  3 
 4075.95 -3.380 a^2D_2_{5/2} - z^4D_{3/2}  2.544  5.585 1.000  3 
 4119.52 -4.915 a^2D_2_{5/2} - z^4D_{5/2}  2.544  5.553 0.029  3 
 4124.79 -4.200 a^2D_2_{5/2} - z^4F_{7/2}  2.544  5.549 0.152  3 
 4177.69 -3.753 a^2D_2_{5/2} - z^4D_{7/2}  2.544  5.511 0.429  3 
 4183.20 -4.873 a^2D_2_{3/2} - z^4D_{1/2}  2.642  5.605 0.029  3 
 4258.34 -4.131 a^2D_2_{3/2} - z^4D_{5/2}  2.642  5.553 0.161  3 
 5197.58 -2.101 a^4G_{5/2} - z^4F_{3/2}    3.230  5.615 0.622  2 
 5234.63 -2.056 a^4G_{7/2} - z^4F_{5/2}    3.221  5.589 0.698  2 
 5254.93 -3.227 a^4G_{5/2} - z^4F_{5/2}    3.230  5.589 0.046  3 
 5264.81 -2.967 a^4G_{5/2} - z^4D_{3/2}    3.230  5.585 0.085  2 
 5276.00 -1.940 a^4G_{9/2} - z^4F_{7/2}    3.199  5.549 0.931  2 
 5316.62 -1.932 a^4G_{11/2} - z^4F_{9/2}   3.153  5.484 1.000  2 
 5316.78 -2.910 a^4G_{7/2} - z^4D_{5/2}    3.221  5.553 0.097  2 
 5325.55 -3.020 a^4G_{7/2} - z^4F_{7/2}    3.221  5.549 0.075  1 
 5337.73 -3.310 a^4G_{5/2} - z^4D_{5/2}    3.230  5.553 0.038  1 
 5362.87 -2.330 a^4G_{9/2} - z^4D_{7/2}    3.199  5.511 0.378  1 
 5414.07 -3.280 a^4G_{7/2} - z^4D_{7/2}    3.221  5.511 0.041  1 
 5425.26 -3.020 a^4G_{9/2} - z^4F_{9/2}    3.199  5.484 0.077  1 
 5932.06 -4.811 a^4G_{9/2} - z^6P_{7/2}    3.199  5.289 0.001  3 
 5991.38 -3.557 a^4G_{11/2} - z^6F_{9/2}   3.153  5.222 0.022  3 
 6084.11 -3.808 a^4G_{9/2} - z^6F_{7/2}    3.199  5.237 0.012  3 
 6113.32 -4.158 a^4G_{7/2} - z^6F_{5/2}    3.221  5.249 0.005  3 
 6116.06 -4.691 a^4G_{5/2} - z^6F_{3/2}    3.230  5.257 0.001  3 
 6129.70 -4.655 a^4G_{9/2} - z^6F_{9/2}    3.199  5.222 0.002  3 
 6150.10 -4.754 a^4G_{7/2} - z^6F_{7/2}    3.221  5.237 0.001  3 
 4278.16 -3.816 a^4H_{7/2} - z^4F_{5/2}    2.692  5.589 0.448  3 
 4314.31 -3.477 a^4H_{9/2} - z^4F_{7/2}    2.676  5.549 1.000  3 
 4332.88 -4.730 a^4H_{7/2} - z^4D_{5/2}    2.692  5.553 0.055  3 
 4338.70 -4.102 a^4H_{7/2} - z^4F_{7/2}    2.692  5.549 0.233  3 
 4372.22 -4.381 a^4H_{9/2} - z^4D_{7/2}    2.676  5.511 0.125  3 
 4384.32 -3.500 a^4H_{11/2} - z^4F_{9/2}   2.657  5.484 0.974  3 
 4413.60 -3.870 a^4H_{9/2} - z^4F_{9/2}    2.676  5.484 0.407  3 
 4825.74 -4.829 a^4H_{13/2} - z^6F_{11/2}  2.635  5.203 0.047  3 
 4833.20 -4.780 a^4H_{11/2} - z^6F_{9/2}   2.657  5.222 0.052  3 
 4840.00 -4.900 a^4H_{9/2} - z^6F_{7/2}    2.676  5.237 0.038  3 
 4593.83 -4.923 a^6S_{5/2} - z^4F_{5/2}    2.891  5.589 0.000  3 
 4601.38 -4.428 a^6S_{5/2} - z^4D_{3/2}    2.891  5.585 0.001  3 
 4656.98 -3.630 a^6S_{5/2} - z^4D_{5/2}    2.891  5.553 0.007  3 
 4663.71 -3.820 a^6S_{5/2} - z^4F_{7/2}    2.891  5.549 0.004  1 
 4731.45 -2.921 a^6S_{5/2} - z^4D_{7/2}    2.891  5.511 0.035  2 
 4923.93 -1.561 a^6S_{5/2} - z^6P_{3/2}    2.891  5.408 0.810  2 
 5018.44 -1.400 a^6S_{5/2} - z^6P_{5/2}    2.891  5.361 1.170  2 
 5169.03 -1.466 a^6S_{5/2} - z^6P_{7/2}    2.891  5.289 1.000  2 
 5256.94 -4.250 a^6S_{5/2} - z^6F_{5/2}    2.891  5.249 0.002  3 
 5284.11 -3.121 a^6S_{5/2} - z^6F_{7/2}    2.891  5.237 0.022  2 
 6369.46 -4.253 a^6S_{5/2} - z^6D_{3/2}    2.891  4.837 0.001  3 
 6432.68 -3.708 a^6S_{5/2} - z^6D_{5/2}    2.891  4.818 0.005  3 
 6516.08 -3.450 a^6S_{5/2} - z^6D_{7/2}    2.891  4.793 0.009  3 
 5432.97 -3.629 b^2H_{9/2} - z^4F_{7/2}    3.267  5.549 0.167  3 
 5525.13 -3.940 b^2H_{9/2} - z^4D_{7/2}    3.267  5.511 0.081  2 
 5534.85 -2.860 b^2H_{11/2} - z^4F_{9/2}   3.245  5.484 1.000  2 
 5591.37 -4.685 b^2H_{9/2} - z^4F_{9/2}    3.267  5.484 0.015  3 
 6269.97 -4.625 b^2H_{11/2} - z^6F_{9/2}   3.245  5.222 0.016  3 
 6147.74 -2.721 b^4D_{3/2} - z^4P_{1/2}    3.889  5.905 0.238  3 
 6149.26 -2.724 b^4D_{1/2} - z^4P_{1/2}    3.889  5.905 0.236  3 
 6238.39 -2.630 b^4D_{3/2} - z^4P_{3/2}    3.889  5.876 0.291  3 
 6239.95 -3.439 b^4D_{1/2} - z^4P_{3/2}    3.889  5.876 0.045  3 
 6247.56 -2.329 b^4D_{5/2} - z^4P_{3/2}    3.892  5.876 0.579  3 
 6407.25 -3.699 b^4D_{3/2} - z^4P_{5/2}    3.889  5.823 0.024  3 
 6416.92 -2.740 b^4D_{5/2} - z^4P_{5/2}    3.892  5.823 0.220  3 
 6456.38 -2.075 b^4D_{7/2} - z^4P_{5/2}    3.903  5.823 1.000  3 
 7181.23 -3.983 b^4D_{1/2} - z^4F_{3/2}    3.889  5.615 0.011  3 
 7222.39 -3.295 b^4D_{3/2} - z^4D_{1/2}    3.889  5.605 0.055  3 
 7224.49 -3.243 b^4D_{1/2} - z^4D_{1/2}    3.889  5.605 0.062  3 
 7289.05 -3.694 b^4D_{3/2} - z^4F_{5/2}    3.889  5.589 0.022  3 
 7301.56 -4.518 b^4D_{5/2} - z^4F_{5/2}    3.892  5.589 0.003  3 
 7308.07 -3.017 b^4D_{3/2} - z^4D_{3/2}    3.889  5.585 0.104  3 
 7310.22 -3.359 b^4D_{1/2} - z^4D_{3/2}    3.889  5.585 0.047  3 
 7320.65 -3.217 b^4D_{5/2} - z^4D_{3/2}    3.892  5.585 0.065  3 
 7352.70 -4.919 b^4D_{7/2} - z^4F_{5/2}    3.903  5.589 0.001  3 
 7449.34 -3.308 b^4D_{3/2} - z^4D_{5/2}    3.889  5.553 0.052  3 
 7462.41 -2.734 b^4D_{5/2} - z^4D_{5/2}    3.892  5.553 0.194  3 
 7479.69 -3.588 b^4D_{5/2} - z^4F_{7/2}    3.892  5.549 0.027  3 
 7515.83 -3.432 b^4D_{7/2} - z^4D_{5/2}    3.903  5.553 0.038  3 
 7533.37 -3.992 b^4D_{7/2} - z^4F_{7/2}    3.903  5.549 0.010  3 
 7655.49 -3.551 b^4D_{5/2} - z^4D_{7/2}    3.892  5.511 0.029  3 
 7711.72 -2.543 b^4D_{7/2} - z^4D_{7/2}    3.903  5.511 0.287  3 
 7841.39 -3.721 b^4D_{7/2} - z^4F_{9/2}    3.903  5.484 0.019  3 
 8436.05 -4.909 b^4D_{5/2} - z^6P_{5/2}    3.892  5.361 0.001  3 
 8946.05 -4.160 b^4D_{7/2} - z^6P_{7/2}    3.903  5.289 0.006  3 
 9214.84 -4.991 b^4D_{5/2} - z^6F_{7/2}    3.892  5.237 0.001  3 
 4088.76 -4.811 b^4F_{5/2} - z^4P_{3/2}    2.844  5.876 0.001  3 
 4138.41 -4.469 b^4F_{7/2} - z^4P_{5/2}    2.828  5.823 0.003  3 
 4472.93 -3.396 b^4F_{5/2} - z^4F_{3/2}    2.844  5.615 0.036  2 
 4489.18 -2.921 b^4F_{7/2} - z^4F_{5/2}    2.828  5.589 0.109  2 
 4491.41 -2.559 b^4F_{3/2} - z^4F_{3/2}    2.856  5.615 0.242  2 
 4508.29 -2.381 b^4F_{3/2} - z^4D_{1/2}    2.856  5.605 0.366  2 
 4515.34 -2.410 b^4F_{5/2} - z^4F_{5/2}    2.844  5.589 0.347  2 
 4520.22 -2.602 b^4F_{9/2} - z^4F_{7/2}    2.807  5.549 0.233  2 
 4522.63 -2.018 b^4F_{5/2} - z^4D_{3/2}    2.844  5.585 0.856  2 
 4534.17 -3.479 b^4F_{3/2} - z^4F_{5/2}    2.856  5.589 0.029  2 
 4541.52 -3.056 b^4F_{3/2} - z^4D_{3/2}    2.856  5.585 0.077  2 
 4549.47 -1.959 b^4F_{7/2} - z^4D_{5/2}    2.828  5.553 1.000  2 
 4555.89 -2.284 b^4F_{7/2} - z^4F_{7/2}    2.828  5.549 0.473  2 
 4576.34 -2.821 b^4F_{5/2} - z^4D_{5/2}    2.844  5.553 0.135  2 
 4582.84 -3.108 b^4F_{5/2} - z^4F_{7/2}    2.844  5.549 0.070  2 
 4583.84 -1.842 b^4F_{9/2} - z^4D_{7/2}    2.807  5.511 1.344  2 
 4595.68 -4.255 b^4F_{3/2} - z^4D_{5/2}    2.856  5.553 0.005  3 
 4620.52 -4.080 b^4F_{7/2} - z^4D_{7/2}    2.828  5.511 0.008  2 
 4629.34 -2.310 b^4F_{9/2} - z^4F_{9/2}    2.807  5.484 0.458  2 
 4648.24 -4.853 b^4F_{5/2} - z^4D_{7/2}    2.844  5.511 0.001  3 
 4666.76 -3.220 b^4F_{7/2} - z^4F_{9/2}    2.828  5.484 0.055  2 
 4833.87 -4.964 b^4F_{5/2} - z^6P_{3/2}    2.844  5.408 0.001  3 
 4893.82 -4.450 b^4F_{7/2} - z^6P_{5/2}    2.828  5.361 0.003  3 
 4924.92 -4.749 b^4F_{5/2} - z^6P_{5/2}    2.844  5.361 0.002  3 
 4993.36 -3.487 b^4F_{9/2} - z^6P_{7/2}    2.807  5.289 0.030  2 
 5036.92 -4.520 b^4F_{7/2} - z^6P_{7/2}    2.828  5.289 0.003  3 
 5100.66 -4.370 b^4F_{9/2} - z^6F_{7/2}    2.807  5.237 0.004  3 
 5120.35 -4.214 b^4F_{7/2} - z^6F_{5/2}    2.828  5.249 0.006  3 
 5132.67 -4.180 b^4F_{9/2} - z^6F_{9/2}    2.807  5.222 0.006  3 
 5136.80 -4.490 b^4F_{5/2} - z^6F_{3/2}    2.844  5.257 0.003  3 
 5146.13 -3.914 b^4F_{7/2} - z^6F_{7/2}    2.828  5.237 0.011  2 
 5150.94 -4.452 b^4F_{3/2} - z^6F_{1/2}    2.856  5.262 0.003  3 
 5154.41 -4.136 b^4F_{5/2} - z^6F_{5/2}    2.844  5.249 0.007  3 
 5161.18 -4.483 b^4F_{3/2} - z^6F_{3/2}    2.856  5.257 0.003  3 
 5171.64 -4.372 b^4F_{9/2} - z^6F_{11/2}   2.807  5.203 0.004  3 
 6229.35 -4.824 b^4F_{7/2} - z^6D_{5/2}    2.828  4.818 0.001  3 
 6239.37 -4.538 b^4F_{9/2} - z^6D_{7/2}    2.807  4.793 0.002  3 
 3764.11 -3.062 b^4P_{5/2} - z^4P_{3/2}    2.583  5.876 0.052  3 
 3824.93 -3.410 b^4P_{5/2} - z^4P_{5/2}    2.583  5.823 0.024  3 
 3872.77 -3.316 b^4P_{3/2} - z^4P_{1/2}    2.704  5.905 0.026  3 
 3908.55 -4.803 b^4P_{3/2} - z^4P_{3/2}    2.704  5.876 0.001  3 
 3964.58 -3.926 b^4P_{1/2} - z^4P_{1/2}    2.778  5.905 0.006  3 
 3974.17 -3.510 b^4P_{3/2} - z^4P_{5/2}    2.704  5.823 0.017  3 
 4002.08 -3.472 b^4P_{1/2} - z^4P_{3/2}    2.778  5.876 0.017  3 
 4087.28 -4.495 b^4P_{5/2} - z^4F_{3/2}    2.583  5.615 0.002  2 
 4122.67 -3.300 b^4P_{5/2} - z^4F_{5/2}    2.583  5.589 0.032  2 
 4128.75 -3.580 b^4P_{5/2} - z^4D_{3/2}    2.583  5.585 0.017  2 
 4173.46 -4.158 b^4P_{5/2} - z^4D_{5/2}    2.583  5.553 0.004  2 
 4178.86 -2.443 b^4P_{5/2} - z^4F_{7/2}    2.583  5.549 0.231  2 
 4233.17 -1.809 b^4P_{5/2} - z^4D_{7/2}    2.583  5.511 1.000  2 
 4258.15 -3.480 b^4P_{3/2} - z^4F_{3/2}    2.704  5.615 0.019  2 
 4273.33 -3.300 b^4P_{3/2} - z^4D_{1/2}    2.704  5.605 0.028  2 
 4296.57 -2.930 b^4P_{3/2} - z^4F_{5/2}    2.704  5.589 0.066  2 
 4303.18 -2.610 b^4P_{3/2} - z^4D_{3/2}    2.704  5.585 0.138  2 
 4351.77 -3.082 b^4P_{3/2} - z^4D_{5/2}    2.704  5.553 0.047  2 
 4369.41 -3.580 b^4P_{1/2} - z^4F_{3/2}    2.778  5.615 0.014  2 
 4385.39 -2.580 b^4P_{1/2} - z^4D_{1/2}    2.778  5.605 0.137  2 
 4386.59 -4.945 b^4P_{5/2} - z^6P_{3/2}    2.583  5.408 0.001  3 
 4416.83 -2.600 b^4P_{1/2} - z^4D_{3/2}    2.778  5.585 0.131  2 
 4461.44 -4.114 b^4P_{5/2} - z^6P_{5/2}    2.583  5.361 0.005  3 
 4580.06 -3.725 b^4P_{5/2} - z^6P_{7/2}    2.583  5.289 0.012  3 
 4584.00 -4.216 b^4P_{3/2} - z^6P_{3/2}    2.704  5.408 0.003  3 
 4648.94 -4.389 b^4P_{5/2} - z^6F_{5/2}    2.583  5.249 0.003  3 
 4665.81 -4.918 b^4P_{3/2} - z^6P_{5/2}    2.704  5.361 0.001  3 
 4670.18 -4.070 b^4P_{5/2} - z^6F_{7/2}    2.583  5.237 0.006  2 
 4713.19 -4.932 b^4P_{1/2} - z^6P_{3/2}    2.778  5.408 0.001  3 
 4855.55 -4.270 b^4P_{3/2} - z^6F_{3/2}    2.704  5.257 0.003  3 
 4871.28 -4.058 b^4P_{3/2} - z^6F_{5/2}    2.704  5.249 0.005  3 
 4991.13 -4.365 b^4P_{1/2} - z^6F_{1/2}    2.778  5.262 0.002  3 
 5000.74 -4.740 b^4P_{1/2} - z^6F_{3/2}    2.778  5.257 0.001  3 
 7427.52 -1.249 e^4D_{7/2} - ^4D {5/2}     9.849 11.518 0.022  3 
 7789.26 -0.843 e^4D_{7/2} - ^4P_{5/2}     9.849 11.441 0.052  3 
 8017.34 -1.360 e^4D_{3/2} - ^4D_{3/2}     9.941 11.487 0.014  3 
 8101.47 -0.591 e^4D_{5/2} - ^4P_{3/2}     9.905 11.435 0.084  3 
 8237.15 -0.738 e^4D_{3/2} - ^4P_{1/2}     9.941 11.446 0.056  3 
 8264.83 -1.249 e^4D_{3/2} - ^4P_{5/2}     9.941 11.441 0.017  3 
 8298.15 -0.699 e^4D_{3/2} - ^4P_{3/2}     9.941 11.435 0.061  3 
 8352.80 -0.656 e^4D_{1/2} - ^4P_{1/2}     9.962 11.446 0.065  3 
 8595.29 -1.463 e^4D_{7/2} - ^4F_{5/2}     9.849 11.291 0.011  3 
 8722.35 -0.383 e^4D_{7/2} - ^4P_{5/2}     9.849 11.270 0.131  3 
 8926.64  0.290 e^4D_{7/2} - ^4D_{5/2}     9.849 11.238 0.597  3 
 8938.05 -1.442 e^4D_{5/2} - ^4F_{5/2}     9.905 11.291 0.010  3 
 8955.90 -1.179 e^4D_{5/2} - ^4D_{3/2}     9.905 11.289 0.019  3 
 9070.46 -0.853 e^4D_{3/2} - ^4D_{1/2}     9.941 11.307 0.038  3 
 9075.52  0.280 e^4D_{5/2} - ^4P_{5/2}     9.905 11.270 0.535  3 
 9077.37  0.117 e^4D_{5/2} - ^4P_{3/2}     9.905 11.270 0.367  3 
 9122.92  0.527 e^4D_{7/2} - ^4D_{7/2}     9.849 11.208 1.000  3 
 9132.37  0.512 e^4D_{7/2} - ^4F_{9/2}     9.849 11.207 0.965  3 
 9175.90  0.497 e^4D_{5/2} - ^4F_{7/2}     9.905 11.255 0.868  3 
 9178.05  0.377 e^4D_{3/2} - ^4F_{5/2}     9.941 11.291 0.631  3 
 9196.87  0.081 e^4D_{3/2} - ^4D_{3/2}     9.941 11.289 0.318  3 
 9203.14  0.185 e^4D_{1/2} - ^4F_{3/2}     9.962 11.308 0.394  3 
 9210.90 -0.199 e^4D_{1/2} - ^4D_{1/2}     9.962 11.307 0.163  3 
 9296.90 -0.194 e^4D_{5/2} - ^4D_{5/2}     9.905 11.238 0.174  3 
 9323.06 -1.246 e^4D_{3/2} - ^4P_{5/2}     9.941 11.270 0.015  3 
 9325.02 -0.549 e^4D_{3/2} - ^4P_{3/2}     9.941 11.270 0.073  3 
 9341.28 -1.144 e^4D_{1/2} - ^4D_{3/2}     9.962 11.289 0.018  3 
 9376.96 -0.270 e^4D_{3/2} - ^4P_{1/2}     9.941 11.263 0.138  3 
 9509.99 -1.246 e^4D_{5/2} - ^4D_{7/2}     9.905 11.208 0.015  3 
 7894.58 -1.673 e^6D_{7/2} - ^4P_{5/2}     9.700 11.270 0.027  3 
 7969.02 -1.389 e^6D_{5/2} - ^4F_{5/2}     9.736 11.291 0.049  3 
 7970.42 -1.049 e^6D_{7/2} - ^4F_{7/2}     9.700 11.255 0.113  3 
 7974.68 -2.004 e^6D_{9/2} - ^4D_{7/2}     9.654 11.208 0.013  3 
 7981.90 -0.803 e^6D_{9/2} - ^4F_{9/2}     9.654 11.207 0.209  3 
 8008.63 -1.803 e^6D_{3/2} - ^4F_{3/2}     9.761 11.308 0.018  3 
 8098.38 -1.527 e^6D_{3/2} - ^4F_{5/2}     9.761 11.291 0.034  3 
 8157.55 -0.797 e^6D_{5/2} - ^4F_{7/2}     9.736 11.255 0.188  3 
 8211.07 -2.069 e^6D_{3/2} - ^4P_{5/2}     9.761 11.270 0.010  3 
 8221.30 -1.381 e^6D_{7/2} - ^4D_{7/2}     9.700 11.208 0.051  3 
 8228.97 -0.084 e^6D_{7/2} - ^4F_{9/2}     9.700 11.207 1.000  3 
 8420.54 -0.823 e^6D_{5/2} - ^4D_{7/2}     9.736 11.208 0.170  3 
 6248.90 -2.696 z^4D_{7/2} - c^4D_{5/2}    5.511  7.494 0.198  3 
 6317.98 -1.990 z^4D_{7/2} - c^4D_{7/2}    5.511  7.473 1.000  3 
 6383.72 -2.271 z^4D_{5/2} - c^4D_{5/2}    5.553  7.494 0.495  3 
 6385.45 -2.618 z^4D_{5/2} - c^4D_{3/2}    5.553  7.494 0.223  3 
 6455.84 -2.949 z^4D_{5/2} - c^4D_{7/2}    5.553  7.473 0.103  3 
 6491.25 -2.791 z^4D_{3/2} - c^4D_{5/2}    5.585  7.494 0.142  3 
 6493.04 -2.575 z^4D_{3/2} - c^4D_{3/2}    5.585  7.494 0.234  3 
 6517.02 -2.755 z^4D_{3/2} - c^4D_{1/2}    5.585  7.487 0.154  3 
 6562.20 -2.861 z^4D_{1/2} - c^4D_{3/2}    5.605  7.494 0.117  3 
 6586.70 -2.767 z^4D_{1/2} - c^4D_{1/2}    5.605  7.487 0.145  3 
 7711.44 -3.208 z^4D_{7/2} - d^4P_{5/2}    5.511  7.118 0.050  3 
 7866.55 -3.321 z^4D_{5/2} - d^4P_{3/2}    5.553  7.128 0.036  3 
 7917.80 -3.866 z^4D_{5/2} - d^4P_{5/2}    5.553  7.118 0.010  3 
 7975.90 -3.798 z^4D_{3/2} - d^4P_{1/2}    5.585  7.139 0.011  3 
 8083.88 -4.233 z^4D_{3/2} - d^4P_{5/2}    5.585  7.118 0.004  3 
 8136.53 -4.612 z^4D_{1/2} - d^4P_{3/2}    5.605  7.128 0.002  3 
10163.60 -3.879 z^4D_{7/2} - b^4G_{7/2}    5.511  6.730 0.007  3 
10173.50 -3.029 z^4D_{7/2} - b^4G_{9/2}    5.511  6.729 0.052  3 
10525.14 -3.259 z^4D_{5/2} - b^4G_{7/2}    5.553  6.730 0.028  3 
10533.55 -4.115 z^4D_{5/2} - b^4G_{5/2}    5.553  6.729 0.004  3 
10829.55 -3.677 z^4D_{3/2} - b^4G_{5/2}    5.585  6.729 0.010  3 
 6233.53 -2.939 z^4F_{9/2} - c^4D_{7/2}    5.484  7.473 0.133  3 
 6371.13 -3.560 z^4F_{7/2} - c^4D_{5/2}    5.549  7.494 0.029  3 
 6442.96 -2.885 z^4F_{7/2} - c^4D_{7/2}    5.549  7.473 0.137  3 
 6506.33 -3.111 z^4F_{5/2} - c^4D_{5/2}    5.589  7.494 0.077  3 
 6508.13 -3.884 z^4F_{5/2} - c^4D_{3/2}    5.589  7.494 0.013  3 
 6581.26 -4.150 z^4F_{5/2} - c^4D_{7/2}    5.589  7.473 0.007  3 
 6596.45 -4.173 z^4F_{3/2} - c^4D_{5/2}    5.615  7.494 0.006  3 
 6598.30 -3.477 z^4F_{3/2} - c^4D_{3/2}    5.615  7.494 0.032  3 
 6623.07 -3.943 z^4F_{3/2} - c^4D_{1/2}    5.615  7.487 0.011  3 
 9946.82 -4.440 z^4F_{9/2} - b^4G_{7/2}    5.484  6.730 0.002  3 
 9956.31 -2.950 z^4F_{9/2} - b^4G_{9/2}    5.484  6.729 0.076  3 
 9997.58 -1.826 z^4F_{9/2} - b^4G_{11/2}   5.484  6.724 1.000  3 
10490.94 -2.898 z^4F_{7/2} - b^4G_{7/2}    5.549  6.730 0.073  3 
10499.30 -4.412 z^4F_{7/2} - b^4G_{5/2}    5.549  6.729 0.002  3 
10501.50 -1.997 z^4F_{7/2} - b^4G_{9/2}    5.549  6.729 0.578  3 
10862.64 -2.121 z^4F_{5/2} - b^4G_{7/2}    5.589  6.730 0.392  3 
10871.60 -3.021 z^4F_{5/2} - b^4G_{5/2}    5.589  6.729 0.049  3 
 7417.55 -3.486 z^4P_{5/2} - c^4D_{5/2}    5.823  7.494 0.076  3 
 7515.09 -2.362 z^4P_{5/2} - c^4D_{7/2}    5.823  7.473 1.000  3 
 7657.50 -2.566 z^4P_{3/2} - c^4D_{5/2}    5.876  7.494 0.576  3 
 7659.99 -3.110 z^4P_{3/2} - c^4D_{3/2}    5.876  7.494 0.165  3 
 7693.39 -4.084 z^4P_{3/2} - c^4D_{1/2}    5.876  7.487 0.017  3 
 7801.24 -2.936 z^4P_{1/2} - c^4D_{3/2}    5.905  7.494 0.233  3 
 7835.88 -3.059 z^4P_{1/2} - c^4D_{1/2}    5.905  7.487 0.174  3 
 9497.79 -3.414 z^4P_{5/2} - d^4P_{3/2}    5.823  7.128 0.066  3 
 9572.60 -2.872 z^4P_{5/2} - d^4P_{5/2}    5.823  7.118 0.226  3 
 9812.10 -3.357 z^4P_{3/2} - d^4P_{1/2}    5.876  7.139 0.067  3 
 9894.81 -3.454 z^4P_{3/2} - d^4P_{3/2}    5.876  7.128 0.053  3 
 9976.02 -4.056 z^4P_{3/2} - d^4P_{5/2}    5.876  7.118 0.013  3 
10045.07 -4.531 z^4P_{1/2} - d^4P_{1/2}    5.905  7.139 0.004  3 
10131.76 -3.686 z^4P_{1/2} - d^4P_{3/2}    5.905  7.128 0.029  3 
 4418.96 -1.839 y^4G_{5/2} - e^4F_{3/2}    7.946 10.751 0.374  3 
 4431.61 -1.767 y^4G_{7/2} - e^4F_{5/2}    7.940 10.737 0.445  3 
 4440.77 -2.466 y^4G_{5/2} - e^4F_{5/2}    7.946 10.737 0.088  3 
 4449.62 -1.589 y^4G_{9/2} - e^4F_{7/2}    7.929 10.714 0.680  3 
 4467.93 -2.327 y^4G_{7/2} - e^4F_{7/2}    7.940 10.714 0.123  3 
 4477.24 -4.258 y^4G_{5/2} - e^4F_{7/2}    7.946 10.714 0.001  3 
 4493.53 -1.427 y^4G_{11/2} - e^4F_{9/2}   7.920 10.678 1.000  3 
 4508.21 -2.327 y^4G_{9/2} - e^4F_{9/2}    7.929 10.678 0.125  3 
 4527.02 -3.983 y^4G_{7/2} - e^4F_{9/2}    7.940 10.678 0.003  3 
 5427.83 -1.664 b^4G_{11/2} - w^4F_{9/2}   6.724  9.008 1.000  3 
 5440.07 -2.817 b^4G_{9/2} - w^4F_{9/2}    6.729  9.008 0.070  3 
 5442.91 -4.495 b^4G_{7/2} - w^4F_{9/2}    6.730  9.008 0.001  3 
 5529.93 -1.875 b^4G_{9/2} - w^4F_{7/2}    6.729  8.971 0.607  3 
 5530.54 -4.38  b^4G_{5/2} - w^4F_{7/2}    6.729  8.971 0.002  3 
 5532.86 -2.78  b^4G_{7/2} - w^4F_{7/2}    6.730  8.971 0.075  3 
 5565.49 -2.814 b^4G_{5/2} - w^4F_{5/2}    6.729  8.956 0.070  3 
 5587.11 -2.185 b^4G_{5/2} - w^4F_{3/2}    6.729  8.948 0.296  3 
 4559.55 -2.573 x^4D_{7/2} - f^4D_{5/2}    7.804 10.523 0.153  3 
 4591.00 -2.248 x^4D_{5/2} - f^4D_{3/2}    7.845 10.545 0.308  3 
 4605.37 -2.224 x^4D_{3/2} - f^4D_{1/2}    7.869 10.560 0.317  3 
 4625.48 -2.07  x^4D_{1/2} - f^4D_{1/2}    7.880 10.560 0.446  3 
 4628.79 -1.737 x^4D_{5/2} - f^4D_{5/2}    7.845 10.523 1.000  3 
 4631.87 -1.873 x^4D_{3/2} - f^4D_{3/2}    7.869 10.545 0.712  3 
 4652.22 -2.174 x^4D_{1/2} - f^4D_{3/2}    7.880 10.545 0.351  3 
 4668.92 -2.504 x^4D_{5/2} - f^4D_{7/2}    7.845 10.500 0.171  3 
 4670.33 -2.248 x^4D_{3/2} - f^4D_{5/2}    7.869 10.523 0.300  3 
 5055.32 -3.064 y^4P_{5/2} - e^4D_{3/2}    7.489  9.941 0.406  3 
 5131.21 -2.671 y^4P_{5/2} - e^4D_{5/2}    7.489  9.905 1.000  3 
 5177.03 -4.166 y^4P_{1/2} - e^4D_{1/2}    7.567  9.962 0.029  3 
 5222.47 -4.274 y^4P_{1/2} - e^4D_{3/2}    7.567  9.941 0.023  3 
 5251.43 -4.109 y^4P_{5/2} - e^4D_{7/2}    7.489  9.849 0.036  3 
 5258.03 -3.292 y^4P_{3/2} - e^4D_{1/2}    7.604  9.962 0.208  3 
 5304.91 -3.116 y^4P_{3/2} - e^4D_{3/2}    7.604  9.941 0.311  3 
 5388.54 -3.689 y^4P_{3/2} - e^4D_{5/2}    7.604  9.905 0.083  3 


==> datafile2.txt <==
Title: Fantastic Fits with fantasy of Active Galactic Nuclei Spectra
    - Exploring the Fe II emission near the H{alpha} line  
Authors: Ilic D., Rakic N., Popovic L.C. 
Table: Measured spectral quantities for the total SDSS sample
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label      Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---       Name       SDSS DR17 name (1)
  26- 30 F5.3   ---       zspec      ?="" spectroscopic redshift, null for 
                                        Average row
  32- 36 F5.2   ---       alpha1     Broken power-law index, {alpha}_1_ (2)
  38- 42 F5.2   ---       alpha2     Broken power-law index, {alpha}_2_ (2)
  44- 49 F6.3   [10-7W]   logL5100   log, 5100A continuum luminosity, {lambda}*L{lambda}, erg/s
  51- 55 F5.3   [10-7W] e_logL5100   Uncertainty in logL5100
  57- 62 F6.3   [10-7W]   logL6200   log, 6200A continuum luminosity, {lambda}*L{lambda}, erg/s
  64- 68 F5.3   [10-7W] e_logL6200   Uncertainty in logL6200
  70- 75 F6.3   [10-7W]   logLHb     log, H{beta} broad line luminosity, erg/s
  77- 81 F5.3   [10-7W] e_logLHb     Uncertainty in logLHb
  83- 88 F6.3   [10-7W]   logLHa     log, H{beta} broad line luminosity, erg/s
  90- 94 F5.3   [10-7W] e_logLHa     Uncertainty in logLHa
  96-101 F6.3   [10-7W]   logLFeIIb  log, FeII blue band luminosity, erg/s
 103-107 F5.3   [10-7W] e_logLFeIIb  Uncertainty in logLFeIIb
 109-114 F6.3   [10-7W]   logLFeIIg  log, FeII green band luminosity, erg/s
 116-120 F5.3   [10-7W] e_logLFeIIg  Uncertainty in logLFeIIg
 122-127 F6.3   [10-7W]   logLFeIIr  log, FeII red band luminosity, erg/s
 129-134 F6.3   [10-7W] e_logLFeIIr  Uncertainty in 
 136-140 I5     km/s      wHb        full width half maximum, broad H{beta}
 142-144 I3     km/s    e_wHb        Uncertainty in 
 146-149 I4     km/s      wHa        full width half maximum, broad H{alpha}
 151-154 I4     km/s    e_wHa        Uncertainty in 
 156-159 I4     km/s      wFeII      full width half maximum, FeII
 161-164 I4     km/s    e_wFeII      Uncertainty in 
 166-170 F5.3   ---       L/LEdd     Eddington ratio
 172-177 F6.4   ---     e_L/LEdd     Uncertainty in L/LEdd
--------------------------------------------------------------------------------
Note (1): The first 621 rows are SDSS sample measurements; the last row is 
    the average of all values.
Note (2): Indices {alpha}1, {alpha}2 of the broken power-law fitting
    the underlying AGN continuum, where {alpha}1 describes the part
    of spectra with wavelengths larger than the break wavelength and
    {alpha}1+{alpha}2 the lower ones.
--------------------------------------------------------------------------------
SDSS J145824.46+363119.5 0.246 -2.31 -0.22 44.580 0.001 44.571 0.001 42.558 0.006 42.717 0.004 42.607 0.005 42.428 0.009 41.508  0.038  2829  35 4556   69 2378   25 0.283 0.008  
SDSS J095302.64+380145.2 0.273 -1.32 -1.04 44.609 0.001 44.637 0.001 42.888 0.003 43.289 0.001 42.407 0.020 42.253 0.012 42.059  0.018  3177  35 3037   23 3367   48 0.232 0.005  
SDSS J225603.37+273209.5 0.363 -2.11 -1.43 45.273 0.001 45.266 0.001 43.443 0.005 43.808 0.001 43.172 0.008 42.988 0.006 42.578  0.018  2900  69 2693   35 3451   50 0.580 0.030  
SDSS J224113.54-012108.8 0.058 -1.19  0.94 43.135 0.002 43.196 0.001 41.384 0.003 41.756 0.002 40.650 0.046 40.007 0.104 40.256  0.045  6835  68 5729    1 2405  118 0.010 0.001  
SDSS J105007.75+113228.6 0.134 -2.03 -1.63 44.571 0.001 44.566 0.001 42.715 0.002 42.971 0.003 42.332 0.066 42.320 0.008 41.712  0.019  2209  35 2278    0 1963   32 0.459 0.015  
SDSS J125851.45+235526.6 0.075  0.56 -0.15 43.094 0.001 43.187 0.001 41.163 0.006 41.369 0.004 40.749 0.088 40.305 0.041 37.785  1.350  9661 242 6007   40 1945  129 0.005 0.000  
SDSS J080131.96+473616.0 0.157 -1.83 -0.84 44.691 0.001 44.695 0.001 42.886 0.011 43.310 0.002 42.514 0.016 42.246 0.007 42.046  0.013  7316 203 6494   69 6000    5 0.048 0.003  
SDSS J125741.05+202347.8 0.081 -1.38 -1.62 43.150 0.002 43.165 0.001 41.366 0.008 41.534 0.005 41.409 0.012 41.229 0.011 40.401  0.061  1450  35 1105   34 3575  251 0.221 0.010  
SDSS J004719.39+144212.6 0.039 -0.50 -1.19 43.178 0.001 43.235 0.001 41.215 0.004 41.634 0.002 40.895 0.010 40.253 0.035 40.341  0.038  2623  34 2485   14 2630   31 0.070 0.002  
SDSS J154348.62+401324.8 0.318 -1.55 -0.44 44.830 0.002 44.855 0.001 43.123 0.004 43.534 0.003 42.568 0.018 42.379 0.036 42.428  0.019  4831  69 4627   40 5419  158 0.128 0.004  
SDSS J142613.32+195524.7 0.213 -1.91 -0.94 44.597 0.001 44.609 0.001 42.801 0.004 43.091 0.002 42.606 0.010 42.412 0.009 41.963  0.021  2831  69 3107   34 2243   33 0.288 0.014  
SDSS J160545.92+532210.8 0.171 -1.25 -0.45 44.018 0.001 44.064 0.001 42.165 0.003 42.583 0.012 41.674 0.015 41.587 0.016 41.405  0.099  3799  69 3452   35 3694  165 0.084 0.003  
SDSS J011216.59+341854.0 0.227 -1.72 -1.03 44.501 0.001 44.513 0.001 42.626 0.002 42.812 0.008 42.434 0.008 42.303 0.005 41.874  0.044  3591  34 4418  104 2161   26 0.161 0.003  
SDSS J011304.63+350425.5 0.226 -0.20 -0.25 44.363 0.001 44.438 0.001 42.641 0.003 43.140 0.001 42.326 0.007 42.139 0.006 39.908  0.013  5731  34 4763   35 4810  137 0.054 0.003  
SDSS J125519.69+014412.3 0.343 -2.27 -0.41 45.387 0.001 45.371 0.001 43.587 0.003 44.035 0.008 42.780 0.015 42.474 0.049 42.432  0.038  6075  34 5115  139 3604 1011 0.150 0.002  
SDSS J093355.88+141920.5 0.112 -0.75 -0.63 43.900 0.002 43.952 0.001 41.876 0.008 42.140 0.003 41.760 0.026 41.855 0.013 41.465  0.012  4004  35 4694   75 3614   47 0.067 0.001  
SDSS J100447.60+144645.6 0.084 -1.19  0.13 43.990 0.001 44.034 0.001 42.092 0.007 42.419 0.002 41.683 0.020 41.375 0.014 40.627  0.090  9807 146 6651    6 3756  110 0.012 0.001  
SDSS J140308.79+375827.5 0.184 -1.10 -0.07 44.304 0.001 44.354 0.001 42.264 0.009 42.733 0.004 42.349 0.028 42.326 0.012 41.856  0.016  2969  35 2830   35 4132   63 0.189 0.005  
SDSS J235156.12-010913.3 0.174 -1.71 -0.62 44.519 0.001 44.536 0.001 42.785 0.002 43.222 0.024 42.195 0.007 41.999 0.014 42.216  0.035  6848  35 7426  809 4266   49 0.045 0.003  
SDSS J222506.08+054240.7 0.250 -1.70 -1.15 44.591 0.001 44.602 0.001 42.532 0.003 42.798 0.002 42.697 0.008 42.596 0.002 42.125  0.008  2761  35 3382   10 1739    7 0.301 0.008  
SDSS J145949.59+531909.2 0.339 -1.36 -0.58 44.838 0.001 44.875 0.001 43.077 0.003 43.481 0.002 42.170 0.020 42.180 0.017 42.103  0.025  3248  69 2969    0 3173  513 0.286 0.013  
SDSS J080334.73+433019.7 0.190 -1.75 -1.58 44.359 0.001 44.365 0.001 42.517 0.007 42.739 0.006 42.357 0.010 42.292 0.008 41.784  0.016  2485   7 2761   35 1621   20 0.287 0.017  
SDSS J125719.55+442935.4 0.300 -2.01 -1.41 45.010 0.001 45.010 0.001 43.197 0.014 43.572 0.002 42.727 0.011 42.461 0.015 42.203  0.026  3453 103 3314   35 2901  152 0.306 0.012  
SDSS J094427.99+360837.0 0.228 -1.79  0.07 44.414 0.001 44.441 0.001 42.592 0.004 43.021 0.004 41.639 0.055 41.526 0.060 41.151  0.169  5177  35 4485   41 2400  291 0.070 0.001  
SDSS J232259.99-005359.2 0.150 -1.63 -0.98 44.092 0.001 44.109 0.001 42.106 0.005 42.225 0.004 42.216 0.008 42.076 0.005 41.311  0.028  2346  69 2899   35 2416   23 0.240 0.017  
SDSS J115758.73-002220.7 0.260 -1.84 -0.45 44.720 0.001 44.751 0.001 42.991 0.003 43.280 0.002 42.310 0.016 42.372 0.010 42.451  0.017  4971  69 4626   35 6000    2 0.107 0.003  
SDSS J163007.39-001136.4 0.047 -1.02 -1.24 42.480 0.004 42.514 0.005 40.686 0.012 41.044 0.003 40.258 0.136 39.988 0.041 39.709  0.061  3934  69 3313   35 2092  186 0.014 0.001  
SDSS J235457.09+004219.9 0.270 -1.53 -0.64 44.484 0.001 44.504 0.001 42.579 0.006 42.974 0.001 42.417 0.007 42.236 0.016 41.982  0.018  5533  70 5591    1 5779  143 0.067 0.002  
SDSS J222537.47+225926.4 0.172 -2.01 -1.99 44.369 0.001 44.360 0.001 42.631 0.003 42.837 0.002 42.439 0.011 42.303 0.008 41.612  0.017  2071  35 1726    0 4645   77 0.418 0.013  
SDSS J021657.78-032459.4 0.137 -1.79 -0.94 44.146 0.001 44.154 0.001 42.375 0.010 42.714 0.001 41.985 0.048 41.779 0.006 41.317  0.011  3727  69 2830   34 2909   98 0.101 0.005  
SDSS J141215.94+571104.0 0.376 -2.02 -1.02 44.800 0.001 44.801 0.001 43.002 0.004 43.367 0.002 42.793 0.014 42.662 0.008 42.256  0.024  6024  70 5729   34 5939   61 0.080 0.002  
SDSS J083202.15+461425.7 0.046 -2.12 -3.12 42.755 0.002 42.726 0.002 40.947 0.006 41.201 0.003 40.826 0.016 40.724 0.023 39.936  0.130  1726  69 1381   35 2955  258 0.101 0.009  
SDSS J004520.17-034842.9 0.126 -0.25 -0.13 43.962 0.001 44.038 0.001 42.157 0.003 42.679 0.005 41.326 0.026 40.686 0.088 41.190  0.129  6015  70 4556   70 3474  429 0.032 0.002  
SDSS J075057.25+353037.5 0.176 -0.33 -0.89 43.956 0.001 44.011 0.001 41.896 0.009 41.872 0.005 41.914 0.010 41.743 0.006 41.835  0.005  6363 104 2899   34 5894   12 0.028 0.002  
SDSS J075819.68+421935.1 0.211 -1.90 -0.92 44.706 0.001 44.713 0.001 42.871 0.005 43.282 0.001 42.705 0.011 42.587 0.006 42.255  0.007  2486  13 2554   35 2975   31 0.422 0.025  
SDSS J015950.25+002340.8 0.163 -1.28 -1.06 44.543 0.001 44.570 0.001 42.491 0.006 42.949 0.002 42.482 0.022 42.225 0.008 41.605  0.028  3315  69 2693    0 2840   53 0.198 0.008  
SDSS J111830.28+402554.0 0.155 -2.05 -1.35 44.662 0.001 44.660 0.001 42.737 0.003 42.955 0.005 42.475 0.010 42.386 0.005 41.815  0.018  2761  69 3520   69 1563   16 0.325 0.017  
SDSS J171411.63+575834.0 0.093 -1.42 -1.31 44.022 0.001 44.042 0.001 42.086 0.005 42.267 0.005 42.043 0.008 41.850 0.008 40.836  0.061  2693  35 2485   59 2981   88 0.168 0.006  
SDSS J234010.45+001024.8 0.060 -0.09 -1.09 43.149 0.001 43.223 0.001 41.244 0.003 41.423 0.003 41.012 0.010 40.823 0.014 40.587  0.019  4073  69 2969   35 4374  110 0.028 0.002  
SDSS J095955.85+130237.7 0.035 -3.70 -4.70 43.000 0.001 42.898 0.001 41.330 0.003 41.439 0.031 41.267 0.015 41.063 0.005 40.410  0.015  2482  35 2693   69 1800    9 0.064 0.002  
SDSS J132213.38+214721.1 0.085 -0.08  0.83 43.626 0.001 43.715 0.001 41.617 0.017 42.155 0.003 41.034 0.227 41.133 0.019 40.714  0.080  7384 207 2623  109 2297  526 0.014 0.001  
SDSS J102124.10+444242.1 0.163 -1.27 -0.95 44.005 0.001 44.036 0.001 41.988 0.021 42.176 0.118 42.167 0.007 42.156 0.005 41.642  0.014  2278 172 3176  351 1695   13 0.231 0.048  
SDSS J153049.49+202604.8 0.216 -1.45 -1.35 45.004 0.001 45.022 0.001 43.033 0.004 43.359 0.006 43.069 0.004 42.985 0.003 42.596  0.010  2623  35 2899   35 2143   20 0.526 0.015  
SDSS J023810.06+013419.0 0.392 -1.98 -1.17 45.038 0.001 45.038 0.001 43.240 0.003 43.602 0.004 43.105 0.014 43.008 0.005 42.615  0.010  4006 143 3520   35 2551   18 0.234 0.019  
SDSS J132136.85+355553.5 0.283 -1.39 -0.79 44.713 0.001 44.741 0.001 42.825 0.008 43.236 0.001 42.415 0.014 42.183 0.017 42.278  0.012  7110 138 6833   35 3989  148 0.052 0.002  
SDSS J152753.80+061018.9 0.174 -1.57 -0.56 44.763 0.001 44.785 0.001 43.052 0.002 43.557 0.001 41.700 0.016 41.872 0.022 41.897  0.018  3797  35 2554   69 2534   54 0.192 0.004  
SDSS J135326.12+362049.4 0.285 -2.02 -1.26 45.122 0.001 45.119 0.001 43.360 0.010 43.713 0.003 43.197 0.024 42.954 0.007 42.495  0.022  2969  69 2899   34 2589   59 0.468 0.022  
SDSS J113651.66+445016.4 0.116 -2.39 -0.01 43.616 0.003 43.598 0.001 41.807 0.004 42.119 0.007 41.726 0.017 41.565 0.025 39.347  0.027  4489  35 3935   35 3595  319 0.039 0.002  
SDSS J093728.58+324548.3 0.127 -1.30 -0.45 44.242 0.001 44.272 0.001 42.472 0.004 42.909 0.006 42.261 0.008 42.029 0.007 41.554  0.016  7033  36 6221  209 4107   55 0.031 0.002  
SDSS J145108.76+270926.9 0.064 -1.98 -1.97 44.213 0.001 44.206 0.001 42.197 0.014 42.333 0.009 42.337 0.005 42.188 0.007 41.435  0.050  3175 276 2278  207 4673   62 0.150 0.055  
SDSS J230155.55-010649.0 0.238 -1.51 -1.05 44.594 0.001 44.611 0.001 42.854 0.002 43.196 0.006 42.493 0.007 42.244 0.006 42.005  0.012  4074  35 3867  208 3816  190 0.139 0.002  
SDSS J144012.76+615633.0 0.276 -1.94 -1.68 44.856 0.001 44.853 0.001 42.921 0.006 43.213 0.005 42.804 0.009 42.775 0.005 42.317  0.016  2071  69 2485   69 1601   17 0.716 0.140  
SDSS J112813.02+102308.3 0.050 -1.05 -0.79 43.572 0.001 43.609 0.001 41.394 0.008 41.794 0.003 41.401 0.007 41.276 0.007 40.634  0.023  2140  35 1311   35 1553   14 0.162 0.006  
SDSS J140759.06+534759.7 0.173 -1.23 -0.53 43.655 0.001 43.694 0.001 41.705 0.014 42.018 0.004 41.462 0.020 41.362 0.016 40.654  0.135  3948  72 4072   75 3289  120 0.052 0.003  
SDSS J002026.46-025458.1 0.363 -1.51 -0.50 44.698 0.001 44.727 0.001 42.947 0.003 43.334 0.002 42.212 0.021 41.868 0.063 41.728  0.047  4141 104 3382   10 3681  251 0.150 0.007  
SDSS J144302.59+404525.1 0.246 -1.70 -1.25 44.702 0.001 44.712 0.001 42.839 0.007 43.048 0.054 42.798 0.013 42.607 0.006 42.126  0.017  2416  69 2899  282 1775   15 0.444 0.034  
SDSS J230811.85+274300.1 0.119 -1.59 -0.65 43.684 0.004 43.707 0.002 41.748 0.008 41.887 0.009 41.633 0.019 41.552 0.036 40.971  0.028  3106  35 4418   70 3528  173 0.087 0.002  
SDSS J075850.28+093520.7 0.046  1.00  0.52 42.581 0.001 42.711 0.001 40.683 0.013 41.094 0.006 40.177 0.030 40.429 0.027 39.737  0.085 10745 189 5755  175 3457  240 0.002 0.000  
SDSS J142943.07+474726.2 0.221 -1.69 -0.67 44.673 0.001 44.694 0.001 43.007 0.003 43.375 0.002 42.377 0.013 42.321 0.009 41.938  0.023  2554   0 2554   35 1867   32 0.385 0.023  
SDSS J013809.53-010920.2 0.273 -2.20 -1.51 44.878 0.001 44.869 0.001 42.922 0.005 43.223 0.026 42.954 0.008 42.929 0.004 42.429  0.007  3250 277 3037  178 1970   11 0.298 0.063  
SDSS J011441.96+034915.8 0.129 -1.56 -1.91 43.830 0.001 43.839 0.001 41.908 0.004 42.173 0.003 41.745 0.005 41.319 0.013 41.056  0.022  3246  35 2830    6 2976   78 0.094 0.003  
SDSS J014022.89+240251.5 0.071 -2.03 -3.03 43.610 0.001 43.598 0.001 41.660 0.003 41.946 0.003 41.422 0.006 41.285 0.006 41.085  0.010  2071  35 2071   35 2311   18 0.180 0.006  
SDSS J122311.46+474426.7 0.163 -1.37 -0.87 44.256 0.001 44.284 0.001 42.304 0.007 42.667 0.003 42.202 0.009 41.984 0.013 41.420  0.029  3176  69 2554    6 2750   42 0.157 0.006  
SDSS J134044.51-004516.7 0.386 -2.12 -1.14 45.101 0.001 45.098 0.001 43.176 0.003 43.424 0.007 42.902 0.012 42.746 0.013 42.780  0.016  3935  69 3730   35 3061   40 0.260 0.010  
SDSS J114429.87+365308.6 0.038 -0.18  0.53 43.083 0.001 43.178 0.001 41.136 0.005 41.644 0.002 39.963 0.115 38.776 0.490 39.777  0.117  8750 107 7174   35 1615  128 0.006 0.000  
SDSS J134952.84+020445.1 0.033  1.00  0.68 42.894 0.001 43.018 0.001 41.071 0.005 41.599 0.008 40.256 0.029 40.238 0.040 40.141  0.030  3594  69 3590  207 1852  109 0.027 0.001  
SDSS J004941.11-011713.6 0.108 -1.13 -1.39 43.529 0.001 43.561 0.001 41.593 0.009 41.839 0.053 41.143 0.026 40.901 0.016 41.118  0.237  2623  34 2761  138 3942 1820 0.103 0.003  
SDSS J141700.28+562558.8 0.149 -0.96 -0.35 44.312 0.001 44.358 0.001 42.364 0.004 42.824 0.002 42.346 0.006 42.298 0.005 41.779  0.016  2623 103 2071    0 2707   24 0.244 0.026  
SDSS J134300.79+360956.3 0.024 -0.18 -1.18 41.647 0.001 41.697 0.001 39.863 0.014 40.415 0.006 39.227 0.085 39.830 0.025 39.326  0.062  2347  35 1933   35 2838  154 0.016 0.001  
SDSS J095539.82+453216.9 0.259 -2.04 -1.19 44.767 0.001 44.767 0.001 42.845 0.003 43.196 0.001 42.385 0.015 42.123 0.017 41.975  0.012  5523  35 4970    6 3626   98 0.091 0.001  
SDSS J222643.26+271627.5 0.099 -0.12 -0.19 42.982 0.001 43.061 0.001 41.123 0.008 41.569 0.012 41.058 0.011 41.315 0.009 41.101  0.013  2347  69 3176   35 2608  209 0.070 0.005  
SDSS J170526.30+454736.5 0.174 -2.15 -1.96 44.070 0.001 44.058 0.001 42.354 0.004 42.720 0.001 41.920 0.018 41.564 0.017 41.381  0.035  2347  24 2278   35 2294   40 0.234 0.014  
SDSS J014519.08+185147.0 0.165 -1.61 -0.54 44.144 0.001 44.170 0.001 42.471 0.004 42.837 0.002 42.204 0.011 41.952 0.007 41.337  0.037  2969  34 2761   35 2437   31 0.159 0.004  
SDSS J225709.61+022532.0 0.106 -1.62 -0.44 43.821 0.001 43.843 0.001 41.919 0.007 42.186 0.040 41.801 0.006 41.759 0.004 41.249  0.009  2899 138 3245  242 2494   41 0.116 0.015  
SDSS J021346.98-025631.0 0.357 -1.64 -0.15 44.720 0.001 44.750 0.001 42.925 0.002 43.234 0.007 42.283 0.024 42.082 0.023 42.000  0.064  4210  34 3796   34 4804  566 0.149 0.003  
SDSS J002930.91+101243.2 0.351 -1.78 -0.89 44.843 0.001 44.856 0.001 43.017 0.005 43.337 0.001 42.930 0.005 42.782 0.007 42.572  0.005  4133 102 4970   34 6000    0 0.177 0.011  
SDSS J140234.44+215951.6 0.066 -0.84 -0.14 43.617 0.001 43.665 0.001 41.804 0.004 42.041 0.009 41.725 0.010 41.625 0.005 41.174  0.013  1795   0 2554   40 1987   15 0.242 0.015  
SDSS J104925.39+245123.8 0.055 -0.39 -0.21 43.453 0.001 43.525 0.001 41.575 0.003 42.003 0.001 40.952 0.017 40.683 0.025 40.545  0.027  5178  35 4142   34 2960   51 0.024 0.001  
SDSS J131703.41-021540.7 0.019  1.00  1.57 41.800 0.001 41.937 0.001 39.989 0.005 40.535 0.003 36.783 0.028 39.580 0.023 39.185  0.155  3868 104 4350  109 1803  493 0.007 0.000  
SDSS J150455.56+564920.3 0.359 -1.37 -0.46 44.855 0.001 44.889 0.001 43.045 0.003 43.445 0.001 42.753 0.008 42.565 0.008 42.316  0.011  6364  70 6143   35 4173   79 0.076 0.002  
SDSS J092718.50+230112.3 0.026  0.25  2.77 42.344 0.001 42.489 0.002 40.762 0.007 41.225 0.003 38.558 0.571 39.847 0.059 39.458  0.121  6987  70 5388   40 1767  101 0.004 0.000  
SDSS J123413.32+475351.2 0.373 -1.24 -0.68 45.119 0.001 45.161 0.001 43.163 0.005 43.482 0.036 43.165 0.006 43.157 0.004 42.841  0.018  4830  69 5315  736 5146  299 0.176 0.015  
SDSS J100726.10+124856.2 0.241 -2.34  0.66 45.174 0.001 45.177 0.001 43.197 0.005 43.584 0.003 43.161 0.006 42.720 0.009 42.216  0.110  7800  70 8538  103 5993    5 0.072 0.002  
SDSS J104505.16+084339.0 0.125 -0.87 -0.63 44.358 0.001 44.406 0.001 42.625 0.007 43.008 0.001 42.048 0.047 41.818 0.019 41.689  0.020  4557  69 3521   34 3606   97 0.085 0.002  
SDSS J120719.81+241155.9 0.050 -2.67 -0.47 43.000 0.001 42.974 0.001 40.988 0.008 41.222 0.070 41.139 0.003 41.085 0.004 40.325  0.020  2692  69 2486  103 1453    6 0.054 0.003  
SDSS J135625.56+251523.7 0.164 -1.53 -0.89 44.568 0.001 44.591 0.001 42.877 0.004 43.288 0.001 42.319 0.022 42.157 0.016 41.874  0.023  3452  34 2830   14 3161   58 0.188 0.004  
SDSS J122830.85+281411.7 0.100 -1.92  0.27 43.941 0.001 43.994 0.001 42.187 0.017 42.582 0.002 41.839 0.013 41.821 0.010 41.156  0.039  6557  70 6005   34 5690  469 0.026 0.002  
SDSS J161849.24+442517.2 0.335 -1.96 -1.35 45.166 0.001 45.164 0.001 43.145 0.035 43.559 0.004 43.194 0.012 42.897 0.008 42.556  0.017  5730 413 3659   40 5438  657 0.132 0.016  
SDSS J005711.13+084004.5 0.127 -1.32 -1.02 43.824 0.001 43.852 0.001 41.873 0.008 42.147 0.024 41.949 0.010 41.891 0.007 41.494  0.010  2761  69 2969  114 2801   60 0.129 0.008  
SDSS J151325.90+465407.9 0.199 -0.92 -0.26 44.563 0.001 44.622 0.001 42.813 0.003 43.294 0.002 42.775 0.006 42.760 0.003 42.357  0.010  2554  35 2416   14 3266   17 0.341 0.011  
SDSS J080131.58+354436.4 0.179 -1.79  0.11 44.086 0.001 44.101 0.001 41.836 0.012 42.158 0.014 42.044 0.009 41.963 0.004 41.295  0.023  2693   1 2761  138 1233    7 0.181 0.001  
SDSS J112252.50+595133.5 0.353 -1.87 -0.76 44.804 0.001 44.807 0.001 42.570 0.009 42.912 0.035 42.624 0.010 42.506 0.010 41.822  0.046  2277 172 2761  207 1894   38 0.559 0.133  
SDSS J231606.97+043642.4 0.268 -1.98 -1.06 44.423 0.001 44.437 0.001 42.542 0.005 42.798 0.003 42.613 0.017 42.617 0.003 42.070  0.011  2554  35 2278   25 3391   40 0.292 0.010  
SDSS J030021.40-071458.9 0.388 -1.76 -0.60 44.751 0.001 44.763 0.001 42.975 0.002 43.419 0.003 42.063 0.074 41.894 0.026 42.222  0.031  6764  68 5172   38 3921  455 0.060 0.001  
SDSS J162607.24+335915.2 0.205 -2.10 -1.52 44.866 0.001 44.859 0.001 42.972 0.004 43.274 0.004 42.862 0.008 42.806 0.005 42.421  0.012  2624  69 2899   35 2717   42 0.451 0.026  
SDSS J144825.09+355946.6 0.113 -1.92 -0.62 44.037 0.001 44.041 0.001 42.185 0.003 42.447 0.002 42.038 0.008 41.849 0.005 41.023  0.036  1795  14 2002   34 1822   16 0.385 0.023  
SDSS J133636.65+420934.1 0.223 -1.60 -0.81 44.601 0.001 44.620 0.001 42.802 0.003 43.134 0.001 42.211 0.016 42.068 0.008 42.139  0.020  5604  35 5453   40 3173   16 0.074 0.001  
SDSS J105624.82+601557.0 0.200 -1.86 -0.86 44.291 0.001 44.296 0.001 42.550 0.003 42.928 0.002 41.513 0.233 41.323 0.044 41.056  0.045  4490 138 3590   35 2988  277 0.082 0.005  
SDSS J111359.73+350306.8 0.348 -1.82 -1.43 45.077 0.001 45.080 0.001 43.277 0.004 43.530 0.004 43.100 0.006 42.887 0.008 42.516  0.017  3175  35 3382   40 3188   61 0.390 0.008  
SDSS J105935.50+665758.0 0.340 -2.05 -0.76 44.816 0.001 44.821 0.001 43.041 0.002 43.383 0.003 42.873 0.011 42.779 0.009 42.417  0.018  5315  35 5177   34 4549  245 0.104 0.001  
SDSS J115507.61+520129.6 0.154 -2.47 -2.25 44.083 0.001 44.059 0.001 42.140 0.004 41.999 0.018 42.293 0.004 42.256 0.002 41.616  0.007  3796  69 3038  138 1642    6 0.091 0.004  
SDSS J080644.65+384318.2 0.346 -1.67 -0.74 44.750 0.001 44.778 0.001 43.026 0.003 43.370 0.002 41.904 0.023 42.240 0.012 41.972  0.031  2762  34 2485    0 3004   43 0.358 0.009  
SDSS J144111.54-021235.1 0.082 -3.37 -3.03 43.780 0.001 43.712 0.001 41.665 0.018 41.632 0.079 41.975 0.007 41.787 0.006 41.234  0.014  3934 207 2899  173 1786   19 0.060 0.022  
SDSS J134628.41+192243.2 0.084 -1.13  0.04 44.001 0.001 44.043 0.001 41.888 0.005 42.260 0.003 41.144 0.125 40.136 0.109 41.034  0.035  5660  69 5039    1 2167  122 0.037 0.002  
SDSS J102821.48+275951.1 0.361 -1.61 -0.30 44.654 0.001 44.686 0.001 42.997 0.003 43.431 0.001 42.692 0.012 42.560 0.009 42.192  0.018  2692  35 2554   35 2402   53 0.339 0.008  
SDSS J004607.97+090720.9 0.238 -1.81 -0.95 44.733 0.002 44.745 0.001 42.995 0.005 43.339 0.002 42.609 0.009 42.255 0.023 42.146  0.022  5394 111 4908   35 3339  215 0.092 0.003  
SDSS J091955.35+552137.1 0.123 -1.79 -1.14 44.526 0.001 44.534 0.001 42.798 0.003 43.124 0.001 42.249 0.013 42.134 0.009 41.630  0.017  4627  35 3866   69 3746   88 0.100 0.001  
SDSS J092554.43+453544.4 0.330 -1.98 -1.16 44.957 0.002 44.953 0.001 43.164 0.018 43.548 0.001 42.865 0.011 42.724 0.015 42.382  0.016  2761 207 2485   35 2319   83 0.451 0.085  
SDSS J141419.84+533815.3 0.165 -1.92 -2.05 43.899 0.001 43.892 0.001 41.899 0.003 42.117 0.005 42.061 0.011 41.849 0.006 41.359  0.010  2485  35 2209   40 2655   30 0.172 0.007  
SDSS J015555.33+040620.3 0.136 -0.65 -0.22 43.909 0.001 43.970 0.001 41.961 0.003 42.352 0.001 41.255 0.058 41.390 0.019 41.180  0.023  4970  70 4144   35 4172  159 0.044 0.001  
SDSS J110537.61+585120.8 0.191 -1.48 -0.87 44.610 0.001 44.634 0.001 42.699 0.005 43.041 0.001 42.317 0.013 42.152 0.013 41.827  0.018  6075  35 5799   70 5697  120 0.063 0.004  
SDSS J004135.24+090202.7 0.344 -1.33 -0.78 44.862 0.001 44.894 0.001 42.998 0.012 43.475 0.001 42.500 0.020 42.235 0.022 42.221  0.021  5108 344 3107   69 3619  235 0.119 0.020  
SDSS J213052.88+040230.2 0.086 -1.25 -0.02 43.830 0.002 43.873 0.001 42.207 0.004 42.542 0.001 41.595 0.019 41.107 0.066 40.636  0.036  2830  69 2554    0 3302  300 0.123 0.006  
SDSS J170328.96+614109.9 0.078  1.00  0.47 43.481 0.001 43.601 0.002 41.554 0.005 42.027 0.003 40.819 0.031 40.536 0.059 40.604  0.040  4825 103 4275   35 2410  115 0.029 0.001  
SDSS J134704.91+144137.6 0.134 -1.46 -0.74 44.310 0.001 44.335 0.001 42.039 0.005 42.290 0.010 42.183 0.017 42.165 0.004 41.512  0.020  2484  34 2347  178 1683   12 0.272 0.010  
SDSS J153552.40+575409.5 0.030 -1.45 -1.09 43.599 0.001 43.623 0.001 41.773 0.007 41.985 0.001 41.212 0.005 40.652 0.025 41.121  0.008  4348  34 4556   10 3723   82 0.040 0.002  
SDSS J141908.31+075449.6 0.056  1.00  0.19 43.239 0.004 43.369 0.003 41.218 0.011 41.751 0.010 40.959 0.031 40.813 0.090 40.387  0.277  8364 115 4417   69 2562 1253 0.007 0.000  
SDSS J131305.80+012755.9 0.029 -3.53 -4.53 42.079 0.003 41.977 0.005 40.333 0.021 40.324 0.179 40.368 0.013 40.201 0.029 39.268  0.110  2278 242 2071   35 3721   81 0.027 0.008  
SDSS J074906.50+451033.8 0.192 -1.46 -0.75 44.759 0.001 44.782 0.001 43.042 0.002 43.473 0.001 42.297 0.041 42.254 0.008 42.069  0.012  5108  35 3590   34 3223   45 0.106 0.003  
SDSS J083658.91+442602.4 0.254 -1.88 -1.09 45.299 0.001 45.304 0.001 43.555 0.003 43.943 0.002 42.960 0.053 42.788 0.010 42.698  0.010  4077  69 3521   35 3643  104 0.302 0.011  
SDSS J114047.90+462204.8 0.115 -1.79 -1.00 44.357 0.001 44.368 0.001 42.376 0.007 42.713 0.004 42.323 0.020 42.278 0.008 41.595  0.028  2969  69 2623   69 4153  105 0.201 0.009  
SDSS J100417.96+282444.1 0.328 -2.44 -0.85 44.630 0.001 44.613 0.001 42.867 0.008 43.238 0.002 42.944 0.032 42.653 0.014 42.190  0.019  5733 103 5178   68 5145  114 0.073 0.003  
SDSS J143452.45+483942.7 0.037 -0.99 -0.72 43.335 0.001 43.379 0.001 41.496 0.004 41.829 0.001 40.757 0.054 39.866 0.190 40.842  0.017  5312 110 4900   34 5109  100 0.020 0.001  
SDSS J144431.62+153643.2 0.050 -0.27 -1.09 43.237 0.001 43.290 0.001 41.336 0.007 41.720 0.004 41.014 0.023 40.740 0.021 40.446  0.029  2278  34 2209   34 1740   42 0.099 0.004  
SDSS J074126.38+354702.6 0.134 -1.40 -0.53 44.150 0.001 44.174 0.001 42.359 0.003 42.786 0.001 41.950 0.006 41.606 0.015 41.437  0.007  6833  69 6075   45 3571  555 0.030 0.002  
SDSS J113422.48+041127.6 0.108 -1.59 -0.50 44.129 0.002 44.160 0.001 42.307 0.006 42.705 0.003 42.016 0.019 41.823 0.020 41.358  0.032  5729  70 5246   69 3694  230 0.042 0.001  
SDSS J133300.83+451809.0 0.319 -2.04 -0.75 44.846 0.001 44.863 0.001 43.147 0.003 43.473 0.001 42.356 0.028 42.249 0.012 42.277  0.024  4353  69 4763   35 3920  219 0.160 0.005  
SDSS J083523.87+185311.7 0.095  0.49 -0.51 43.293 0.005 43.375 0.002 41.435 0.011 41.564 0.004 41.495 0.017 41.126 0.048 38.846  0.103  4422 180 3037   35 3480  176 0.028 0.002  
SDSS J234955.70+302940.1 0.279 -1.41 -0.42 44.888 0.001 44.912 0.001 43.071 0.002 43.482 0.004 42.712 0.017 42.606 0.010 42.400  0.011  7464  70 5667   35 5967   10 0.057 0.001  
SDSS J073503.49+431153.6 0.262 -2.23 -0.80 44.247 0.002 44.240 0.001 42.589 0.003 42.888 0.001 42.096 0.014 41.893 0.023 41.651  0.020  4281  70 3245   35 3647  182 0.085 0.003  
SDSS J152217.36+164828.3 0.083 -2.29 -1.16 43.556 0.001 43.548 0.001 41.505 0.034 41.720 0.092 41.559 0.009 41.639 0.007 41.005  0.024  2485 241 3107  287 1560   15 0.118 0.059  
SDSS J074948.26+345444.0 0.132 -2.23 -1.18 44.145 0.001 44.147 0.001 42.324 0.002 42.633 0.001 42.280 0.007 42.226 0.003 41.603  0.008  2761  35 2347   47 3314   20 0.183 0.004  
SDSS J135550.20+204614.5 0.197 -1.34 -1.10 44.947 0.001 44.975 0.001 43.116 0.004 43.408 0.006 43.068 0.009 43.083 0.009 42.699  0.007  2899  35 3452   40 3570  205 0.405 0.002  
SDSS J090851.26+444611.2 0.319 -2.25 -0.58 44.514 0.006 44.505 0.002 42.435 0.017 42.595 0.068 42.407 0.028 42.237 0.076 40.803  0.383  3590 104 4901 1001 3623  262 0.163 0.009  
SDSS J220107.19+050436.3 0.233 -1.18 -0.18 44.474 0.001 44.518 0.001 42.791 0.002 43.137 0.002 42.188 0.014 41.921 0.013 41.919  0.016  4903  35 4142   35 3473   96 0.084 0.001  
SDSS J014254.84+082211.4 0.118 -1.37 -1.29 43.872 0.001 43.894 0.001 41.632 0.016 41.809 0.025 41.916 0.006 41.753 0.005 41.256  0.011  2486  69 2347   69 1520   11 0.167 0.013  
SDSS J080852.25+131908.7 0.284 -1.03 -0.26 44.495 0.001 44.550 0.001 42.650 0.003 42.996 0.001 42.236 0.011 42.056 0.014 41.910  0.013  4823  35 5454    0 3843   60 0.089 0.002  
SDSS J011330.05+042751.9 0.059 -0.16 -1.16 43.053 0.001 43.110 0.001 41.038 0.014 41.645 0.014 40.800 0.008 40.891 0.008 40.592  0.014  1449 104 2071    0 1977   19 0.199 0.042  
SDSS J232802.06+260457.9 0.329 -1.58 -1.05 44.854 0.001 44.872 0.001 43.139 0.002 43.519 0.001 42.666 0.008 42.388 0.008 42.129  0.018  2209  44 2002    0 2173   27 0.629 0.038  
SDSS J131217.75+351521.0 0.183 -1.40 -0.25 44.987 0.001 45.019 0.001 43.133 0.004 43.453 0.003 42.594 0.042 42.617 0.011 41.729  0.062  4769 104 4694   34 3405  155 0.156 0.009  
SDSS J020011.52-093126.1 0.360 -1.50 -0.65 44.992 0.001 45.016 0.001 43.227 0.004 43.544 0.002 42.565 0.036 42.636 0.019 42.692  0.012  7606  69 6627   40 5358   39 0.062 0.001  
SDSS J014017.06-005003.0 0.334 -2.16 -1.22 45.347 0.001 45.341 0.001 43.613 0.001 43.969 0.001 42.860 0.016 42.420 0.021 42.734  0.014  6557  35 6005   34 2806  305 0.123 0.001  
SDSS J125809.31+351942.9 0.310 -1.71  0.26 45.001 0.001 45.034 0.001 43.206 0.013 43.609 0.002 42.080 0.096 41.874 0.071 42.910  0.020  8276 280 9129  180 3295   41 0.053 0.006  
SDSS J121930.87+064334.4 0.080 -2.22 -2.27 43.691 0.001 43.672 0.001 41.925 0.012 41.945 0.181 41.865 0.012 41.828 0.008 41.274  0.011  2140  35 3107  518 2671   89 0.185 0.008  
SDSS J224927.48-025243.6 0.070 -0.64  0.24 43.119 0.002 43.188 0.001 41.128 0.006 41.595 0.002 40.804 0.017 40.862 0.019 40.611  0.021  5799  69 4902   29 5710    2 0.013 0.001  
SDSS J004845.29+212715.4 0.308 -1.35 -1.02 44.690 0.001 44.720 0.001 42.940 0.003 43.519 0.001 42.037 0.075 41.722 0.023 42.347  0.009  2279  35 2209   24 2963  313 0.492 0.017  
SDSS J121220.02+455138.2 0.386 -2.12 -1.48 45.055 0.001 45.049 0.001 43.064 0.004 43.402 0.005 43.109 0.036 43.051 0.005 42.633  0.015  3245 207 2969   34 2006   15 0.364 0.066  
SDSS J122657.84+671624.0 0.153 -2.06 -0.22 43.888 0.002 43.885 0.001 42.020 0.005 42.387 0.003 41.217 0.038 41.351 0.041 40.515  0.131  4627  35 3314   35 3714  696 0.049 0.003  
SDSS J111908.67+211917.9 0.176 -1.95 -1.45 45.309 0.001 45.308 0.001 43.621 0.001 43.836 0.008 43.266 0.013 43.108 0.002 42.812  0.014  3244  69 4210  138 3066  108 0.482 0.023  
SDSS J105648.18+370450.3 0.388 -2.07 -0.99 44.977 0.002 44.979 0.001 43.062 0.002 43.368 0.002 43.155 0.007 43.027 0.010 42.754  0.019  4569  40 5246  103 4917   84 0.168 0.005  
SDSS J125337.71+212618.2 0.127 -1.70 -0.98 44.510 0.001 44.522 0.001 42.720 0.002 43.088 0.001 42.102 0.014 41.741 0.048 42.078  0.008  5867  35 4970   34 4052  802 0.061 0.004  
SDSS J154743.53+205216.6 0.264 -2.05 -0.78 45.215 0.002 45.211 0.001 43.422 0.005 43.862 0.001 42.540 0.039 41.912 0.204 42.479  0.036  6833  33 6627   35 3459  713 0.098 0.006  
SDSS J122541.95+205503.3 0.334 -2.72 -1.79 45.205 0.001 45.173 0.001 43.042 0.006 43.121 0.024 43.180 0.005 43.098 0.006 42.482  0.084  4625  69 5039  346 1905   18 0.211 0.006  
SDSS J115324.46+493108.7 0.334 -1.86 -0.86 44.772 0.001 44.780 0.001 43.022 0.003 43.335 0.002 42.376 0.016 42.171 0.017 41.770  0.038  4143  69 3729   35 2651   88 0.163 0.005  
SDSS J085706.35+190853.5 0.331 -2.19 -2.09 44.856 0.001 44.841 0.001 42.859 0.024 43.124 0.061 43.061 0.011 43.095 0.002 42.703  0.007  3175 430 3590  380 1898   11 0.305 0.199  
SDSS J112941.94+512050.5 0.234 -0.88 -1.64 44.423 0.002 44.455 0.001 42.586 0.003 42.693 0.007 42.397 0.008 42.119 0.020 41.617  0.036  2209   6 2209   35 2252   74 0.390 0.001  
SDSS J134231.22+382903.4 0.172 -1.72 -0.79 44.126 0.001 44.154 0.001 42.474 0.005 42.831 0.001 41.767 0.014 41.812 0.009 41.339  0.019  4211   0 3520   35 3443   52 0.077 0.005  
SDSS J223954.42+272433.4 0.065 -1.59 -0.72 43.393 0.004 43.414 0.001 41.522 0.018 41.483 0.196 41.463 0.007 41.401 0.026 40.719  0.019  2416  69 3451  385 2624   61 0.104 0.007  
SDSS J123250.30+433227.3 0.319 -1.53 -0.79 44.827 0.001 44.856 0.001 43.089 0.003 43.394 0.001 42.459 0.050 42.353 0.012 42.645  0.007  4558 103 5615   35 5984    9 0.143 0.006  
SDSS J142129.75+474724.5 0.073 -1.31 -0.54 44.173 0.001 44.206 0.001 42.476 0.003 42.902 0.001 41.931 0.035 41.682 0.009 41.576  0.013  6281  68 4904    1 4905   64 0.037 0.002  
SDSS J133435.37+575015.6 0.124 -1.50 -0.88 43.984 0.001 44.008 0.001 42.171 0.003 42.294 0.007 42.008 0.010 41.947 0.010 41.361  0.023  2623  69 3183  304 2637   43 0.170 0.010  
SDSS J141721.79+534102.6 0.193 -2.27 -0.30 43.656 0.001 43.655 0.001 41.716 0.014 41.857 0.013 41.510 0.011 41.594 0.011 40.787  0.055  2002 144 3796  104 1529   21 0.203 0.044  
SDSS J101044.51+004331.3 0.177 -2.13 -1.01 44.687 0.001 44.698 0.001 42.942 0.005 43.215 0.003 42.582 0.021 42.574 0.006 42.283  0.010  6415 110 6005   69 6000  157 0.062 0.003  
SDSS J094842.67+502931.4 0.056 -0.48 -0.75 43.508 0.001 43.565 0.001 41.735 0.003 42.028 0.004 41.748 0.011 41.498 0.007 40.547  0.110  2278  35 1864  144 5269   96 0.133 0.004  
SDSS J225452.22+004631.3 0.091  0.80 -0.09 43.717 0.001 43.815 0.001 41.702 0.004 41.728 0.160 41.584 0.005 41.473 0.007 40.339  0.066  2484  35 3728  483 1808   27 0.141 0.006  
SDSS J002419.09-013817.5 0.038 -1.69 -1.31 42.438 0.001 42.449 0.001 40.654 0.009 40.851 0.044 40.132 0.022 40.019 0.020 39.813  0.031  2348  23 2417   34 2280   74 0.038 0.002  
SDSS J074227.08+465643.0 0.168 -2.18 -1.06 44.285 0.001 44.275 0.001 42.658 0.003 42.966 0.001 42.288 0.055 41.954 0.010 41.398  0.016  3244  34 3037   23 3265   63 0.155 0.004  
SDSS J000834.71+003156.2 0.263 -2.64 -1.76 44.561 0.001 44.539 0.001 42.438 0.005 42.549 0.005 42.786 0.006 42.665 0.004 42.149  0.013  2691  40 3797   35 2251   66 0.306 0.010  
SDSS J082311.26+435318.5 0.182 -0.96  1.09 44.370 0.002 44.441 0.002 42.365 0.006 42.837 0.001 41.640 0.098 41.707 0.078 39.331  0.223  9941   7 9553   36 2867 1193 0.018 0.001  
SDSS J011715.65+252659.0 0.067 -2.02  0.21 42.786 0.001 42.829 0.001 41.034 0.003 41.480 0.002 40.684 0.010 40.850 0.009 40.321  0.015  1450  16 1311    0 1363   17 0.148 0.009  
SDSS J114559.55+461309.1 0.154 -1.11 -0.78 44.168 0.002 44.209 0.001 42.328 0.007 42.676 0.006 40.750 0.278 41.247 0.141 41.167  0.208  5246  35 5039  241 2169  230 0.052 0.003  
SDSS J001327.31+005232.0 0.362 -1.26 -0.81 44.863 0.001 44.891 0.001 43.062 0.004 43.474 0.002 42.850 0.005 42.721 0.006 42.295  0.018  2002  34 2071   19 1883   16 0.773 0.032  
SDSS J105830.13+601600.3 0.149 -2.25 -1.45 44.157 0.001 44.144 0.001 42.483 0.003 42.819 0.002 42.155 0.009 42.039 0.007 41.603  0.021  2140  29 2140   35 1822   31 0.309 0.019  
SDSS J163344.28+321601.6 0.364 -2.19 -0.99 45.059 0.002 45.058 0.001 43.106 0.006 43.405 0.003 43.133 0.010 43.014 0.016 42.286  0.031  2623  69 2278   19 2840  130 0.560 0.031  
SDSS J155818.74+255124.8 0.071 -1.00 -1.17 43.653 0.003 43.687 0.001 41.728 0.008 42.141 0.002 41.481 0.043 41.049 0.030 41.040  0.020  2692  35 2416    0 2714   81 0.112 0.003  
SDSS J082508.23+422516.2 0.186 -1.57 -0.39 44.374 0.002 44.403 0.001 42.504 0.008 42.745 0.006 42.077 0.023 41.923 0.025 41.496  0.065  3936  69 5729  208 2469  500 0.116 0.004  
SDSS J103421.71+605318.1 0.228 -1.76 -0.91 44.350 0.001 44.366 0.001 42.583 0.004 42.960 0.002 42.298 0.008 42.141 0.008 41.640  0.020  4073  26 3451   35 3985   52 0.106 0.006  
SDSS J231517.07+182814.5 0.104 -1.83 -1.27 44.099 0.001 44.103 0.001 41.985 0.005 42.095 0.007 41.872 0.018 41.780 0.007 40.900  0.043  3528   6 3044   35 3748  103 0.107 0.006  
SDSS J142630.67+390343.3 0.082 -1.91 -2.32 43.853 0.001 43.844 0.001 41.860 0.006 42.090 0.005 41.874 0.022 41.538 0.015 41.345  0.026  2761  35 2278   34 3446   86 0.133 0.004  
SDSS J121549.43+544223.9 0.150 -1.75 -1.21 44.317 0.001 44.326 0.001 42.193 0.005 42.298 0.017 42.273 0.006 42.244 0.003 41.520  0.022  3382  69 2969  103 1500    9 0.148 0.007  
SDSS J155434.75+101423.4 0.103 -0.81 -1.46 43.751 0.001 43.793 0.001 41.830 0.004 42.049 0.001 41.704 0.007 41.276 0.018 40.488  0.043  3107  34 2554   35 2673   35 0.094 0.002  
SDSS J111506.01+424948.8 0.302 -2.20 -1.20 44.988 0.001 44.978 0.001 43.240 0.002 43.483 0.001 43.173 0.004 42.974 0.005 42.672  0.010  4626   1 5977   35 4809   23 0.166 0.010  
SDSS J144117.57+345053.4 0.350 -1.90 -1.40 45.017 0.001 45.022 0.001 43.069 0.003 43.444 0.012 43.104 0.004 43.089 0.002 42.628  0.008  3942  69 3037  104 2209   11 0.236 0.009  
SDSS J074240.04+354024.9 0.220 -0.96 -0.74 44.367 0.001 44.413 0.001 42.454 0.004 42.728 0.042 42.013 0.044 41.692 0.016 41.588  0.010  5799  69 5591 1380 3441  494 0.053 0.001  
SDSS J170306.47+452557.2 0.170 -1.01 -0.54 44.155 0.001 44.197 0.001 42.376 0.004 42.800 0.002 42.278 0.011 42.156 0.007 41.722  0.018  2831  35 2623   34 2616   55 0.177 0.004  
SDSS J010113.03-092742.1 0.357 -1.84 -0.91 45.242 0.001 45.251 0.001 43.548 0.003 43.862 0.004 43.139 0.013 42.900 0.010 42.618  0.025  3383  35 3037   35 3132  136 0.412 0.010  
SDSS J025007.02+002525.3 0.197 -1.66 -0.27 44.233 0.002 44.253 0.001 42.472 0.005 42.812 0.002 42.050 0.042 41.893 0.013 41.284  0.044  2830  35 2554   10 3117  111 0.193 0.005  
SDSS J102725.71+355431.2 0.052 -0.58 -1.58 42.985 0.001 43.030 0.001 40.955 0.006 41.219 0.007 40.750 0.013 40.442 0.020 40.128  0.039  2140  34 2002    0 1881   42 0.085 0.003  
SDSS J092554.71+195405.1 0.192 -2.55 -0.55 45.056 0.001 45.065 0.001 43.309 0.011 43.709 0.004 43.231 0.002 43.194 0.007 42.575  0.013  7541  69 7188   71 6000    0 0.067 0.001  
SDSS J145901.35+611353.5 0.039  0.26  0.32 42.731 0.002 42.829 0.001 40.780 0.016 41.256 0.006 40.077 0.082 39.697 0.152 39.154  0.387  6424 342 4625  104 1454  207 0.007 0.000  
SDSS J093034.43+204416.6 0.242 -2.00 -1.11 44.760 0.001 44.757 0.001 42.964 0.003 43.356 0.001 42.522 0.011 42.421 0.007 42.176  0.012  6520  69 6176   41 4334  228 0.065 0.001  
SDSS J083726.95+312104.8 0.178 -0.90  0.04 44.136 0.001 44.182 0.001 42.135 0.007 42.539 0.011 41.621 0.033 41.454 0.024 39.045 28.788  6348 313 8419   36 3458  423 0.034 0.002  
SDSS J004459.13+192141.2 0.179 -1.74 -0.91 44.383 0.001 44.390 0.001 42.414 0.003 42.670 0.002 42.398 0.006 42.260 0.005 41.637  0.019  1795  35 1657   26 1736   15 0.565 0.021  
SDSS J085632.99+595746.8 0.283 -2.25 -0.27 44.750 0.001 44.737 0.001 43.061 0.005 43.546 0.001 42.472 0.021 42.308 0.024 42.250  0.011  6770 104 7469   69 6000    1 0.060 0.002  
SDSS J160519.70+144852.2 0.372 -2.18 -0.98 45.086 0.001 45.080 0.001 43.198 0.004 43.461 0.004 42.914 0.017 42.778 0.015 42.217  0.060  4004  70 5039   40 3752  124 0.247 0.010  
SDSS J115106.69+471157.7 0.317 -1.52 -0.89 44.825 0.001 44.849 0.001 43.120 0.006 43.599 0.003 42.448 0.046 42.225 0.020 42.238  0.020  4215  70 3866   35 4689  117 0.167 0.008  
SDSS J012012.46+071258.2 0.139 -0.58 -0.55 44.010 0.001 44.067 0.001 42.165 0.003 42.475 0.001 41.787 0.032 41.488 0.015 41.290  0.030  6627  35 5246   40 4472  377 0.027 0.002  
SDSS J080829.16+440754.1 0.275 -1.93 -1.13 44.646 0.001 44.650 0.001 42.763 0.003 43.092 0.002 42.726 0.020 42.595 0.004 42.161  0.015  2554  40 2485   34 2802   38 0.373 0.012  
SDSS J152416.66+045119.0 0.036 -0.22 -1.22 43.217 0.001 43.281 0.001 41.295 0.007 41.447 0.003 41.174 0.017 40.811 0.016 39.890  0.042  3797  35 2623   19 4093   61 0.035 0.002  
SDSS J235941.35+120520.0 0.203 -1.63 -1.21 44.274 0.001 44.288 0.001 42.486 0.004 42.817 0.001 42.182 0.008 41.990 0.009 41.525  0.020  3867  70 3383   21 3941   63 0.108 0.004  
SDSS J234932.76-003645.8 0.279 -1.70 -0.90 44.610 0.001 44.624 0.001 42.780 0.003 43.136 0.002 42.517 0.008 42.438 0.005 42.026  0.014  3037  35 2692   35 3322   34 0.254 0.006  
SDSS J140658.70+144238.3 0.265 -2.20 -0.71 44.895 0.001 44.895 0.001 43.041 0.005 43.331 0.002 42.271 0.054 42.228 0.015 42.307  0.014  5197 210 5246   69 2562   47 0.119 0.013  
SDSS J092313.69+372656.6 0.366 -1.65 -0.33 44.795 0.001 44.815 0.001 43.016 0.003 43.431 0.002 42.778 0.009 42.724 0.006 42.357  0.014  6149 110 5455   35 6000    0 0.076 0.003  
SDSS J080846.16+545132.7 0.140 -1.48  0.60 44.142 0.001 44.189 0.001 42.388 0.005 42.761 0.001 41.878 0.018 41.483 0.050 41.247  0.044  5661  35 5040   35 3148  338 0.043 0.003  
SDSS J005312.67-031112.8 0.340 -1.71 -1.53 44.798 0.001 44.806 0.001 42.935 0.006 43.137 0.038 42.719 0.006 42.666 0.005 42.272  0.014  2624   6 3313  184 2404   14 0.419 0.025  
SDSS J131905.95+310852.8 0.032 -3.67 -2.75 42.356 0.002 42.293 0.001 40.285 0.023 40.686 0.007 39.431 0.438 40.227 0.036 37.702  0.047  2693  75 2002  172 2061  273 0.027 0.002  
SDSS J225025.34+141952.1 0.235 -1.83 -0.42 44.613 0.001 44.620 0.001 42.403 0.006 42.813 0.003 42.148 0.027 42.120 0.025 40.023  0.105  2762 103 2623   35 3316   91 0.308 0.025  
SDSS J013955.76+061922.5 0.395 -2.58 -2.23 45.182 0.001 45.156 0.001 42.992 0.004 43.385 0.002 43.342 0.002 43.408 0.002 43.037  0.004  2554  24 2140    0 1862   12 0.677 0.041  
SDSS J015356.31+305306.4 0.259 -1.77 -1.45 44.750 0.001 44.757 0.001 42.737 0.003 42.966 0.067 42.855 0.006 42.841 0.004 42.461  0.014  4004  69 4151  386 2546   24 0.171 0.005  
SDSS J235945.78+251909.4 0.386 -1.98 -1.47 44.996 0.001 44.998 0.001 43.235 0.003 43.583 0.001 42.785 0.024 42.660 0.013 42.477  0.017  2347  35 2209   44 2142   47 0.651 0.019  
SDSS J015910.05+010514.5 0.217 -1.49 -0.93 44.487 0.001 44.512 0.001 42.578 0.004 43.004 0.002 42.684 0.015 42.558 0.004 42.112  0.011  4143  69 3314   16 4741   45 0.119 0.004  
SDSS J081446.26+223645.5 0.326 -1.23 -1.02 44.751 0.001 44.782 0.001 42.755 0.004 43.132 0.002 42.783 0.015 42.604 0.013 42.167  0.021  4490 104 3452   69 4684  148 0.136 0.006  
SDSS J111706.39+441333.3 0.144 -1.61 -0.98 44.791 0.001 44.804 0.001 42.965 0.003 43.402 0.004 42.443 0.008 41.879 0.023 42.265  0.011  6351  69 4420   34 6000    0 0.071 0.004  
SDSS J085828.69+342343.8 0.257 -1.53 -0.87 44.863 0.001 44.885 0.001 43.128 0.008 43.545 0.001 42.105 0.096 41.922 0.024 42.050  0.018  4146  69 3521   22 2862  115 0.180 0.005  
SDSS J134038.21+403640.7 0.161 -1.60 -0.94 44.351 0.001 44.370 0.001 42.529 0.006 42.728 0.115 42.487 0.017 42.403 0.005 42.037  0.013  3037 104 3390  150 3134   44 0.191 0.017  
SDSS J130947.00+081948.2 0.154 -1.87 -1.03 44.806 0.001 44.816 0.001 43.127 0.003 43.522 0.001 42.501 0.010 42.123 0.011 41.998  0.015  4349  35 3659   16 3516   53 0.154 0.002  
SDSS J024014.70-033136.1 0.364 -1.90 -0.78 44.974 0.001 44.978 0.001 43.284 0.007 43.677 0.002 42.795 0.020 42.433 0.019 42.038  0.335  6846 173 7317  204 4913  509 0.075 0.004  
SDSS J163051.74+471118.9 0.271 -1.29 -0.99 44.690 0.001 44.717 0.001 42.783 0.003 43.183 0.002 42.549 0.013 42.527 0.006 42.144  0.016  3037  69 2209   35 3914   68 0.277 0.013  
SDSS J073402.62+433236.9 0.083  1.00  1.05 42.664 0.001 42.796 0.001 40.930 0.008 41.412 0.003 39.099 0.443 40.134 0.054 38.976  0.569  5856  69 4626    6 1545  194 0.008 0.000  
SDSS J091655.20+023043.4 0.139 -0.61  0.20 43.596 0.001 43.662 0.001 41.740 0.005 42.171 0.002 41.541 0.012 41.516 0.010 41.015  0.027  4626  35 3520    6 5353  179 0.036 0.002  
SDSS J085259.22+031320.6 0.297 -2.41 -0.55 44.933 0.003 44.937 0.001 43.340 0.006 43.693 0.002 43.348 0.024 43.190 0.005 42.525  0.016  2831  34 2761   35 3333  127 0.418 0.010  
SDSS J080545.71+073526.3 0.053  1.00  0.28 43.308 0.002 43.435 0.002 41.249 0.005 41.725 0.013 40.877 0.035 40.901 0.049 40.096  0.481  6147  70 4763   69 2374 1347 0.015 0.001  
SDSS J165929.80+424605.6 0.174 -1.51 -1.25 44.324 0.001 44.340 0.001 42.277 0.005 42.436 0.121 42.385 0.006 42.296 0.004 41.802  0.029  3037  69 2348   69 1611   10 0.185 0.007  
SDSS J120332.94+022934.6 0.077 -1.65 -2.65 43.805 0.001 43.809 0.001 41.918 0.002 42.291 0.001 41.480 0.010 41.183 0.016 41.302  0.009  2899  34 2623   34 3479   37 0.114 0.003  
SDSS J234141.50-003806.6 0.319 -2.03 -1.20 44.599 0.001 44.605 0.001 42.645 0.007 42.686 0.065 42.824 0.011 42.697 0.005 42.004  0.022  2485  34 2692   69 2884  107 0.374 0.012  
SDSS J075101.42+291419.2 0.121 -1.98 -1.20 44.166 0.001 44.168 0.001 42.289 0.006 42.485 0.007 42.182 0.008 42.164 0.006 41.429  0.022  2071  35 2278   34 1626   13 0.334 0.016  
SDSS J091702.38-004417.5 0.322 -1.56 -0.50 44.988 0.001 45.014 0.001 43.312 0.003 43.774 0.002 42.031 0.037 42.391 0.013 42.400  0.010  3452  34 3037   37 3963  148 0.299 0.006  
SDSS J232517.08+243812.6 0.187 -1.71 -0.97 44.291 0.001 44.312 0.001 42.210 0.010 42.493 0.019 42.309 0.012 42.300 0.008 41.819  0.017  2829  69 3383  207 1940   27 0.205 0.013  
SDSS J171228.44+355302.6 0.026  0.23 -0.77 42.567 0.001 42.650 0.001 40.655 0.004 40.756 0.003 40.511 0.009 40.421 0.012 39.113  0.136  5605 173 2899   40 3596  214 0.008 0.000  
SDSS J170046.78+291926.5 0.068  0.42  1.07 42.666 0.004 42.780 0.001 40.451 0.043 41.062 0.007 39.785 0.183 40.358 0.035 38.499  0.381  8517 284 6076   69 2277  179 0.004 0.000  
SDSS J005033.77+044149.1 0.096  0.13  0.14 43.380 0.001 43.471 0.001 41.342 0.009 41.688 0.004 41.407 0.009 41.390 0.011 40.570  0.065  5191 243 3245   69 5141  125 0.022 0.002  
SDSS J233712.05+250214.3 0.242 -1.19  0.49 44.278 0.001 44.332 0.001 42.549 0.003 43.012 0.002 42.061 0.011 42.256 0.007 41.741  0.015  3107  35 2623    5 3051   46 0.168 0.004  
SDSS J232932.17+043804.4 0.222 -1.48 -1.09 44.687 0.001 44.706 0.001 42.931 0.002 43.287 0.001 42.762 0.006 42.584 0.006 42.021  0.018  3105   0 3037   34 2584   27 0.264 0.016  
SDSS J122035.09+385316.4 0.376 -1.74 -1.23 45.217 0.001 45.226 0.001 43.359 0.002 43.743 0.001 43.234 0.009 43.127 0.005 42.711  0.009  2278  35 2347   34 1747   15 0.884 0.042  
SDSS J100854.93+373929.9 0.053 -2.55 -3.20 43.356 0.001 43.311 0.001 41.342 0.047 41.584 0.099 41.049 0.036 40.886 0.023 40.511  0.061  3039 414 2693  242 1601   31 0.063 0.040  
SDSS J010000.47+191153.2 0.299 -1.73 -1.25 44.701 0.001 44.711 0.001 42.774 0.016 43.147 0.013 42.730 0.008 42.709 0.003 42.216  0.010  2830 316 2623   75 1520   14 0.323 0.251  
SDSS J082758.52+233302.9 0.302 -2.56 -1.82 45.266 0.001 45.239 0.001 43.477 0.002 43.601 0.002 43.398 0.004 43.184 0.008 42.872  0.012  4211  34 5246   40 4468   34 0.273 0.005  
SDSS J105143.89+335926.6 0.167 -2.05  0.12 44.372 0.002 44.376 0.001 42.668 0.004 43.109 0.001 41.406 0.062 41.736 0.063 41.432  0.029  2695  34 2554    0 2620   89 0.248 0.015  
SDSS J155625.90+090318.6 0.042 -1.22 -1.78 43.132 0.002 43.151 0.001 41.159 0.009 41.442 0.004 41.145 0.027 40.769 0.024 40.355  0.044  3176  69 2485   10 3263   99 0.045 0.002  
SDSS J115205.88-033015.9 0.063 -0.98 -0.90 43.629 0.002 43.669 0.001 41.648 0.008 42.073 0.003 40.751 0.190 40.228 0.115 40.786  0.037  2762  69 2554   34 2463  113 0.103 0.006  
SDSS J000549.49+102237.6 0.095  0.11  0.58 43.531 0.001 43.633 0.001 41.847 0.005 42.366 0.001 40.814 0.030 40.807 0.022 40.907  0.017  6007  40 4557    0 2929   44 0.020 0.001  
SDSS J113908.94+591154.9 0.061 -1.52 -0.84 43.850 0.001 43.873 0.001 42.211 0.002 42.539 0.002 41.565 0.030 41.225 0.030 41.137  0.009  3176  40 2831   40 3922  221 0.100 0.003  
SDSS J152114.25+222743.8 0.136 -2.10 -0.74 44.381 0.004 44.395 0.001 42.662 0.017 42.929 0.076 42.661 0.013 42.592 0.012 42.116  0.011  2622  69 3314  414 3252   30 0.264 0.017  
SDSS J100642.58+412201.9 0.149 -0.43 -0.51 44.193 0.001 44.257 0.001 42.289 0.006 42.644 0.001 42.035 0.007 41.452 0.019 41.601  0.012  6781  70 5040    1 5924  335 0.032 0.002  
SDSS J102925.73+140823.2 0.061  0.98  0.09 43.125 0.001 43.254 0.001 41.232 0.006 41.684 0.004 40.696 0.063 40.808 0.022 40.548  0.038  5180 104 4073   34 3763  159 0.017 0.001  
SDSS J101401.86+461953.7 0.322 -2.00 -0.81 44.715 0.001 44.719 0.001 42.879 0.003 43.239 0.002 42.715 0.006 42.533 0.008 42.147  0.009  5245  34 5729   35 3771   31 0.096 0.001  
SDSS J112439.18+420145.0 0.225 -1.96 -1.06 44.901 0.001 44.900 0.001 43.250 0.001 43.608 0.001 42.469 0.023 42.661 0.013 42.320  0.022  2555  34 2485   34 2896  106 0.495 0.013  
SDSS J111012.06+011327.8 0.095 -2.05 -1.02 43.997 0.001 44.010 0.001 41.966 0.017 41.987 0.040 42.126 0.034 42.057 0.007 40.639  0.086  3716 103 3245  178 4620   63 0.086 0.004  
SDSS J124635.24+022208.7 0.048 -3.18 -3.58 43.492 0.001 43.421 0.001 41.232 0.017 41.211 0.016 41.409 0.009 41.349 0.007 40.713  0.022  3037 207 2554  104 1536   15 0.074 0.017  
SDSS J142748.29+050222.0 0.106 -2.03 -1.04 44.140 0.001 44.148 0.001 42.421 0.003 42.618 0.002 42.159 0.008 42.170 0.007 41.379  0.016  2071  34 2416   19 4068   56 0.324 0.020  
SDSS J123341.68+310102.8 0.291 -2.33 -1.69 44.816 0.001 44.796 0.001 43.019 0.013 43.280 0.031 42.572 0.020 42.507 0.010 42.005  0.035  2554 207 2969  276 1556   25 0.450 0.115  
SDSS J224824.63+000920.7 0.054 -1.45 -2.45 42.774 0.001 42.772 0.001 40.878 0.006 41.148 0.003 40.607 0.014 40.650 0.012 39.831  0.051  1519  35 1450    0 1680   36 0.133 0.006  
SDSS J131204.70+064107.6 0.242 -1.91 -0.57 44.952 0.001 44.955 0.001 43.151 0.005 43.564 0.001 42.995 0.007 42.818 0.006 42.671  0.008  7384  70 6625    6 6000    1 0.063 0.001  
SDSS J150124.21+302632.9 0.090 -1.40  0.37 42.982 0.003 43.018 0.001 41.266 0.012 41.694 0.003 41.190 0.024 40.905 0.033 39.717  0.337  3729 104 2900   35 4027  121 0.028 0.002  
SDSS J081456.09+532533.5 0.120 -1.58  0.06 44.076 0.001 44.099 0.001 42.098 0.011 42.268 0.065 42.065 0.013 42.000 0.005 41.305  0.025  2485  69 3866  391 1677   12 0.210 0.016  
SDSS J143208.99+313504.7 0.055  1.00  0.05 42.810 0.002 42.940 0.002 40.880 0.014 41.298 0.004 39.628 0.217 40.524 0.055 39.261  0.549  4285 249 3038   40 2961  283 0.017 0.002  
SDSS J213850.01+021138.3 0.162 -0.99 -0.42 43.987 0.001 44.032 0.001 42.031 0.005 42.365 0.002 41.780 0.013 41.532 0.015 41.320  0.033  4970 107 4694   34 3907  227 0.048 0.002  
SDSS J165435.84+330251.3 0.122 -1.50  0.52 44.249 0.001 44.291 0.001 42.307 0.004 42.621 0.002 41.737 0.026 41.445 0.030 40.969  0.062  6296 138 7317   35 2683   52 0.040 0.001  
SDSS J100402.60+285535.3 0.329 -2.10 -0.65 45.301 0.001 45.312 0.001 43.442 0.003 43.709 0.007 43.470 0.015 43.449 0.004 42.940  0.010  2830  34 3452  104 2862   26 0.628 0.018  
SDSS J134737.45+301252.2 0.118 -1.77 -0.90 44.224 0.001 44.234 0.001 42.498 0.002 42.878 0.005 41.875 0.030 41.462 0.021 41.725  0.018  6489  35 5591  277 6000    1 0.036 0.002  
SDSS J000547.54+020302.2 0.234 -1.45 -0.76 44.367 0.001 44.398 0.001 42.779 0.003 43.157 0.001 42.196 0.017 42.018 0.011 41.648  0.032  2485  34 2347   34 2274   56 0.289 0.008  
SDSS J102255.62+184744.5 0.176 -1.41 -0.37 44.455 0.001 44.482 0.001 42.495 0.004 42.876 0.002 42.386 0.013 42.286 0.008 41.748  0.024  5043  35 4970   35 5310   49 0.078 0.001  
SDSS J120347.70+520749.7 0.177 -1.73 -1.32 44.870 0.001 44.879 0.001 43.111 0.003 43.430 0.002 42.542 0.020 42.040 0.029 42.217  0.026  6495  69 5525   69 3905  137 0.074 0.002  
SDSS J152940.58+302909.3 0.036 -1.06 -0.88 42.985 0.002 43.024 0.001 41.191 0.010 41.479 0.004 41.231 0.011 41.121 0.010 40.482  0.036  2347  34 1588   35 3365  110 0.070 0.002  
SDSS J000133.34+052921.1 0.250 -1.53 -0.95 44.618 0.001 44.636 0.001 42.772 0.009 43.083 0.012 42.587 0.006 42.456 0.005 42.059  0.012  2416 109 2416  138 1784   13 0.405 0.084  
SDSS J162409.37+260430.9 0.039 -1.20 -1.58 43.048 0.001 43.071 0.001 41.319 0.004 41.302 0.017 41.317 0.005 40.989 0.010 40.652  0.020  2761  34 2900   69 2969   29 0.054 0.002  
SDSS J093527.09+261709.6 0.122 -1.22 -0.50 43.643 0.001 43.685 0.001 41.986 0.003 42.531 0.002 40.895 0.052 40.951 0.038 40.761  0.065  4005  35 3728   34 3786   75 0.050 0.003  
SDSS J120549.86+351045.9 0.054 -0.50 -1.37 42.654 0.001 42.709 0.001 41.141 0.005 41.438 0.007 40.358 0.040 40.553 0.022 40.379  0.022  2694   6 3176   34 2829   64 0.037 0.001  
SDSS J005419.26+055734.0 0.354 -1.43 -0.73 44.831 0.001 44.857 0.001 43.094 0.010 43.451 0.002 42.076 0.164 41.807 0.035 42.198  0.063  6022 489 6143  103 1996  274 0.082 0.016  
SDSS J081422.12+514839.4 0.377 -1.92 -0.93 44.798 0.001 44.805 0.001 42.976 0.003 43.301 0.001 42.267 0.043 42.070 0.023 41.910  0.031  4902  35 5177   34 2948   38 0.120 0.002  
SDSS J162439.95+323918.9 0.257 -1.46 -0.75 44.508 0.001 44.535 0.001 42.692 0.003 43.078 0.002 41.606 0.091 41.516 0.039 41.993  0.009  6354  69 5591   34 3110   34 0.052 0.001  
SDSS J084548.19+292055.1 0.071 -1.52 -1.79 43.245 0.001 43.255 0.001 41.361 0.003 41.664 0.003 41.146 0.009 40.971 0.015 40.743  0.018  2556  69 2763    6 2933   45 0.079 0.004  
SDSS J140438.79+432707.4 0.323 -1.80 -0.27 45.495 0.001 45.506 0.001 43.607 0.004 44.029 0.002 43.581 0.008 43.522 0.005 43.174  0.013  2623  34 2554   35 3005  100 0.907 0.026  
SDSS J214903.96-014111.7 0.053 -1.04 -2.04 43.032 0.001 43.044 0.001 41.019 0.003 41.257 0.003 40.964 0.009 40.428 0.019 40.123  0.039  1933  35 1657   35 2055   37 0.109 0.004  
SDSS J134356.74+253847.6 0.086 -2.37 -1.63 43.823 0.001 43.804 0.001 42.070 0.004 42.403 0.002 41.736 0.030 41.502 0.011 41.163  0.024  3384  69 2900    0 3766   80 0.085 0.004  
SDSS J155617.58+550821.0 0.387 -1.92 -0.85 44.998 0.001 45.009 0.001 43.297 0.003 43.624 0.001 43.202 0.007 43.115 0.004 42.788  0.009  3935  69 3877    6 4587   22 0.232 0.008  
SDSS J105444.70+483139.0 0.286 -1.61 -0.52 45.129 0.001 45.147 0.001 43.462 0.004 43.876 0.008 42.631 0.028 42.321 0.027 42.571  0.028  5401 105 4708    6 3575  554 0.143 0.008  
SDSS J224231.83+240930.2 0.218 -1.32 -0.06 44.477 0.001 44.509 0.001 42.681 0.007 43.097 0.001 42.418 0.008 42.331 0.008 41.955  0.016  8640 173 7246    6 6000    2 0.027 0.001  
SDSS J104937.80+640219.4 0.225 -1.92 -0.64 44.547 0.001 44.557 0.001 42.827 0.004 43.167 0.002 42.499 0.016 42.331 0.014 41.772  0.023  3590  34 3314   10 3303   83 0.170 0.003  
SDSS J161532.25-002730.3 0.146 -1.55  0.00 44.200 0.001 44.241 0.001 42.362 0.003 42.754 0.004 41.985 0.009 41.773 0.008 41.309  0.021  4350  35 3452    6 2801   35 0.079 0.002  
SDSS J085439.23+174122.3 0.065 -0.10 -1.10 43.864 0.001 43.919 0.001 41.878 0.007 41.880 0.113 41.844 0.005 41.491 0.008 40.612  0.062  4420 317 3728  446 4774   93 0.052 0.012  
SDSS J224028.85-010649.9 0.127 -2.28  0.26 43.879 0.002 43.877 0.001 41.616 0.024 41.797 0.011 42.028 0.008 41.849 0.008 41.285  0.020  2692  69 4970  213 1322   22 0.144 0.007  
SDSS J104730.54+101728.9 0.144 -1.83 -0.28 44.209 0.001 44.236 0.001 42.384 0.004 42.753 0.002 42.059 0.017 42.033 0.012 41.540  0.036  4491 104 3866   28 4595  112 0.074 0.003  
SDSS J140854.16+565743.2 0.337 -1.36 -1.16 45.001 0.001 45.025 0.001 42.995 0.006 43.399 0.002 42.823 0.014 42.723 0.008 42.461  0.012  5320  69 4281   35 5545   47 0.128 0.003  
SDSS J123237.49+662452.3 0.047  1.00  1.43 42.889 0.001 43.023 0.001 41.200 0.003 41.886 0.002 40.702 0.012 41.047 0.006 40.821  0.015  3037   6 2623   52 3822   26 0.038 0.002  
SDSS J162145.09+542723.6 0.051  0.32 -0.17 43.377 0.001 43.469 0.001 41.599 0.003 42.058 0.001 40.848 0.017 40.573 0.023 40.468  0.026  6913  35 5868    1 2316   87 0.013 0.001  
SDSS J080424.27+441722.7 0.360 -1.50 -0.92 44.831 0.001 44.848 0.001 42.914 0.002 43.154 0.005 42.833 0.004 42.683 0.005 42.320  0.013  3390  20 3044   69 2391   13 0.260 0.016  
SDSS J135516.55+561244.6 0.121 -1.47 -0.55 44.042 0.001 44.064 0.001 42.006 0.006 42.029 0.027 41.961 0.008 41.910 0.006 41.286  0.024  2416  35 1933  138 1900   21 0.214 0.009  
SDSS J122313.21+540906.4 0.156 -1.19 -1.05 44.199 0.001 44.229 0.001 42.353 0.005 42.656 0.002 42.025 0.012 41.681 0.013 41.470  0.021  5799  70 4832   40 4024  617 0.044 0.001  
SDSS J084313.41+535718.8 0.218 -1.50 -0.73 44.595 0.001 44.620 0.001 42.953 0.002 43.427 0.001 42.041 0.016 41.568 0.036 41.991  0.012  6427 103 5042   35 4079  118 0.056 0.002  
SDSS J114549.49+290642.0 0.143 -0.72 -0.61 44.564 0.001 44.616 0.001 42.694 0.003 43.137 0.001 42.365 0.012 42.239 0.007 41.811  0.018  2140  40 2140   43 1960   41 0.486 0.031  
SDSS J120721.00+262429.1 0.324 -2.14 -0.22 44.880 0.001 44.879 0.001 43.002 0.006 43.370 0.028 42.760 0.008 42.829 0.007 42.260  0.029  2416  35 3728  345 1676   18 0.541 0.018  
SDSS J152205.07+012626.6 0.113 -0.38 -0.22 43.971 0.001 44.039 0.001 41.708 0.011 41.935 0.008 41.713 0.013 41.695 0.030 40.245  0.031  6419 139 2624   69 5716   21 0.028 0.001  
SDSS J094952.91+390203.9 0.365 -2.16 -1.08 45.174 0.001 45.171 0.001 43.310 0.002 43.577 0.002 43.226 0.008 43.053 0.005 42.701  0.014  4970  16 5799   69 3986   94 0.177 0.011  
SDSS J134420.87+663717.6 0.128 -1.92 -1.23 44.443 0.001 44.446 0.001 42.455 0.006 42.757 0.002 42.037 0.050 41.729 0.025 41.319  0.033  2762  69 2554   43 2304   58 0.255 0.013  
SDSS J161047.72+330337.4 0.097 -1.52 -0.28 44.166 0.001 44.191 0.001 42.174 0.005 42.672 0.002 41.310 0.040 41.811 0.018 41.145  0.036  3384  70 3106   62 4166  177 0.125 0.005  
SDSS J080243.39+310403.3 0.041 -1.39  0.16 43.114 0.001 43.163 0.001 41.223 0.006 41.684 0.003 40.337 0.168 40.151 0.098 39.675  0.190  6062  73 4901   35 1795  221 0.012 0.001  
SDSS J093641.06+101415.8 0.060  1.00  0.01 43.297 0.001 43.422 0.001 41.371 0.008 41.823 0.003 41.203 0.008 40.878 0.009 40.680  0.012  5799 202 3522   35 4186  178 0.016 0.001  
SDSS J105416.19+351124.1 0.205 -1.91 -0.83 44.542 0.001 44.549 0.001 42.800 0.002 43.166 0.001 42.564 0.008 42.443 0.006 42.048  0.014  2554   0 2623   35 2661   33 0.333 0.020  
SDSS J112503.69+251302.3 0.272 -1.85 -0.95 44.780 0.001 44.785 0.001 42.950 0.004 43.269 0.002 42.578 0.013 42.482 0.010 42.027  0.028  2554   0 2347   47 1860   32 0.433 0.026  
SDSS J142127.85+473011.7 0.372 -1.63 -1.31 44.976 0.001 44.989 0.001 42.948 0.004 43.261 0.003 43.075 0.013 42.931 0.005 42.455  0.013  2071  69 1864   35 2567   51 0.819 0.060  
SDSS J130708.76+342421.8 0.186 -1.70  0.06 44.541 0.001 44.568 0.001 42.692 0.004 42.945 0.003 42.227 0.025 42.134 0.019 41.990  0.021  4625  69 5040   69 3021  115 0.101 0.005  
SDSS J012922.45+223110.2 0.231 -1.69 -0.12 44.616 0.002 44.651 0.001 42.879 0.004 43.293 0.002 42.460 0.021 42.301 0.019 42.102  0.015  3869  35 3383   35 3355   38 0.157 0.003  
SDSS J092247.03+512038.0 0.160 -2.22 -1.17 44.187 0.001 44.182 0.001 42.045 0.008 41.939 0.033 42.280 0.005 42.160 0.005 41.287  0.023  2761 103 2278   69 1674   14 0.192 0.015  
SDSS J161940.56+254323.1 0.269 -2.67 -1.10 44.886 0.001 44.868 0.001 42.897 0.016 43.121 0.004 43.082 0.003 42.996 0.006 42.377  0.011  3796 378 5315  138 1569    5 0.220 0.085  
SDSS J105458.86-023947.1 0.157 -0.60 -0.51 44.220 0.001 44.278 0.001 42.336 0.006 42.585 0.004 42.272 0.002 42.240 0.003 41.781  0.007  2485  69 3313   35 2086    5 0.246 0.013  
SDSS J225307.36+194234.6 0.284 -1.64  0.52 44.946 0.001 44.977 0.001 43.263 0.003 43.590 0.003 42.885 0.006 42.807 0.008 42.195  0.043  6833  35 7176   83 4826   83 0.073 0.004  
SDSS J123022.17+662154.5 0.184 -1.70 -0.94 44.562 0.001 44.579 0.001 42.850 0.005 43.229 0.001 42.274 0.023 42.095 0.013 41.905  0.018  4901 229 3451   34 3795  190 0.092 0.017  
SDSS J094204.79+234106.9 0.021  0.63 -0.37 42.562 0.001 42.658 0.001 40.619 0.007 40.979 0.003 40.559 0.011 40.566 0.009 38.836  0.328  4082  70 3106   35 4460   86 0.015 0.001  
SDSS J004831.84+290534.7 0.066 -0.27 -1.27 42.963 0.003 43.009 0.001 40.766 0.014 41.055 0.005 40.226 0.059 40.474 0.045 38.134  2.845  3867 276 1588   69 2958  312 0.025 0.004  
SDSS J221217.12+035040.5 0.214 -1.74  1.26 44.037 0.001 44.078 0.001 42.490 0.003 42.827 0.003 41.403 0.078 41.445 0.023 39.226  3.038  4490  35 5511   74 2371  169 0.062 0.004  
SDSS J103131.27+122943.9 0.033 -1.38 -1.13 42.340 0.001 42.365 0.001 40.295 0.014 40.462 0.005 40.480 0.013 40.338 0.012 39.660  0.042  2969 103 2209   34 3866   86 0.021 0.001  
SDSS J093701.04+010543.7 0.050 -1.51 -1.38 43.524 0.001 43.540 0.001 41.538 0.007 41.600 0.003 41.319 0.006 41.228 0.006 40.202  0.053  2697  35 1864   36 2788  116 0.097 0.012  
SDSS J011915.31+301917.2 0.051  0.59 -0.41 42.630 0.001 42.724 0.001 40.711 0.003 40.854 0.002 40.415 0.007 40.515 0.007 38.049  0.011  3314   0 2071   35 2971  413 0.024 0.001  
SDSS J123335.07+475800.4 0.382 -2.24 -0.69 44.982 0.001 44.973 0.001 43.361 0.008 43.687 0.002 42.853 0.052 42.418 0.027 42.203  0.044  6914 103 6075   35 3808   97 0.074 0.002  
SDSS J235632.92-040400.1 0.228 -1.41 -0.60 44.606 0.001 44.641 0.001 42.914 0.003 43.378 0.001 42.411 0.010 42.254 0.011 42.038  0.021  4833  35 4142    0 3517   44 0.100 0.002  
SDSS J140957.72-012850.5 0.135  1.00  0.72 43.394 0.001 43.525 0.001 41.600 0.006 42.087 0.002 40.559 0.044 40.991 0.023 40.549  0.061  6498 104 6008   35 2775  241 0.014 0.001  
SDSS J090514.47+415153.5 0.177 -1.34  0.36 44.320 0.002 44.371 0.001 42.484 0.005 42.864 0.002 41.695 0.065 41.759 0.040 41.339  0.038  5680  70 4629   40 4592  100 0.053 0.001  
SDSS J115117.75+382221.6 0.334 -2.45  0.55 45.299 0.004 45.320 0.002 43.369 0.032 43.922 0.003 43.577 0.032 43.450 0.006 43.164  0.031  3866 103 7386  310 3812  490 0.336 0.023  
SDSS J105355.69+661202.2 0.121 -1.96 -1.04 43.937 0.001 43.942 0.001 42.014 0.004 42.371 0.003 42.080 0.006 41.902 0.008 41.184  0.026  2969  35 2554   28 2789   57 0.126 0.003  
SDSS J074352.04+271239.5 0.253 -2.20 -1.27 45.109 0.001 45.104 0.001 43.318 0.005 43.671 0.006 43.293 0.024 43.199 0.006 42.759  0.007  3729  69 3659   40 3814   38 0.293 0.012  
SDSS J154213.91+183500.0 0.072 -1.18 -0.16 43.564 0.002 43.606 0.001 41.934 0.003 42.285 0.003 41.508 0.023 41.293 0.021 40.818  0.055  6633  35 5662    7 3237  431 0.017 0.001  
SDSS J084746.06+383139.3 0.314 -1.59 -1.04 44.891 0.001 44.911 0.001 43.128 0.006 43.553 0.003 42.182 0.026 41.570 0.053 42.768  0.013  6284 104 7800   34 3668  117 0.081 0.003  
SDSS J114510.26+304717.2 0.059 -2.05 -2.20 43.547 0.001 43.533 0.001 41.593 0.005 41.745 0.003 41.567 0.013 41.512 0.007 40.548  0.043  2485  35 1795   35 4313   52 0.117 0.007  
SDSS J224714.62+020407.6 0.174 -1.54 -0.72 44.394 0.001 44.422 0.001 42.566 0.012 42.970 0.001 42.355 0.012 42.069 0.008 41.417  0.021  2831 103 2693    0 2284   44 0.230 0.015  
SDSS J162611.60+512038.2 0.179 -1.08  0.17 44.068 0.001 44.136 0.001 42.188 0.005 42.663 0.002 41.086 0.157 41.200 0.037 40.776  0.098  4142  35 3796   34 2300  138 0.075 0.001  
SDSS J010751.14+062802.8 0.090 -0.34 -1.34 42.930 0.001 42.981 0.002 41.001 0.007 40.904 0.006 40.780 0.022 40.886 0.022 38.329  4.365  5392 208 2487   35 2623  561 0.013 0.001  
SDSS J080652.11+564412.8 0.180 -0.82 -0.92 44.248 0.002 44.293 0.001 42.237 0.024 42.513 0.067 42.044 0.048 41.775 0.023 41.234  0.031  2900  69 3313  241 2459   43 0.186 0.010  
SDSS J143039.30+493538.9 0.204 -1.79 -1.46 44.512 0.001 44.516 0.001 42.612 0.004 42.930 0.002 42.411 0.015 42.261 0.013 41.853  0.024  2209  32 2002   35 2615  108 0.430 0.026  
SDSS J231821.08+322339.5 0.164 -1.36 -0.88 44.172 0.001 44.200 0.001 42.276 0.002 42.643 0.002 42.021 0.011 41.837 0.007 41.523  0.014  3939  35 2900   21 4084   50 0.093 0.002  
SDSS J081317.91+435620.6 0.255 -1.95 -0.83 44.478 0.002 44.489 0.001 42.671 0.020 43.024 0.002 42.163 0.014 41.971 0.034 41.992  0.059  5053 139 4694   40 3973  711 0.079 0.005  
SDSS J091010.01+481341.7 0.116 -1.63 -0.54 44.082 0.001 44.112 0.001 42.243 0.006 42.609 0.001 42.028 0.010 41.856 0.009 41.485  0.008  5661  35 5453    0 5614  492 0.041 0.002  
SDSS J140808.20+430316.5 0.259 -1.87 -1.26 44.766 0.001 44.769 0.001 42.915 0.003 43.305 0.002 42.782 0.015 42.694 0.007 42.326  0.013  3454  69 3176   35 3935   64 0.233 0.009  
SDSS J012648.09+032706.7 0.217 -1.86 -0.92 44.671 0.001 44.684 0.001 42.882 0.002 43.201 0.001 42.620 0.005 42.512 0.005 42.266  0.010  4626   1 4693    0 4920   35 0.117 0.007  
SDSS J081116.70+320935.4 0.154  0.71  0.14 43.954 0.001 44.060 0.001 42.078 0.002 42.400 0.001 41.764 0.011 41.187 0.027 40.542  0.076  7261  41 3796   34 2695   30 0.021 0.001  
SDSS J074125.22+333319.9 0.364 -2.22  0.74 44.929 0.001 44.957 0.001 43.062 0.003 43.474 0.003 41.574 0.334 41.580 0.077 42.355  0.036  5311 104 4486  109 2452  313 0.118 0.005  
SDSS J085632.39+504114.0 0.234 -1.99 -1.44 44.881 0.001 44.877 0.001 43.058 0.003 43.351 0.002 42.891 0.011 42.708 0.006 42.246  0.018  3107  35 2899   34 2909   43 0.327 0.009  
SDSS J093259.60+040506.0 0.059  0.22  1.82 42.444 0.008 42.546 0.001 40.676 0.023 41.228 0.006 39.810 0.553 40.291 0.107 39.973  0.075  5128 250 4282  205 2170 1492 0.008 0.000  
SDSS J082958.78+513044.5 0.342 -2.17 -1.12 45.265 0.001 45.260 0.001 43.472 0.002 43.825 0.001 42.970 0.024 42.797 0.007 42.662  0.017  7249  75 5930  105 5397   28 0.092 0.002  
SDSS J005346.15+223222.3 0.149 -2.36 -1.38 44.135 0.001 44.119 0.001 42.439 0.007 42.739 0.002 42.267 0.009 42.040 0.007 41.494  0.023  2554  28 2623   39 1946   28 0.212 0.013  
SDSS J101000.68+300321.5 0.256 -1.98 -1.30 44.592 0.001 44.596 0.001 42.558 0.019 42.904 0.013 42.763 0.006 42.710 0.006 42.274  0.015  3658 311 3106  113 2107   15 0.172 0.057  
SDSS J081652.24+425829.3 0.234 -1.59 -0.75 44.599 0.001 44.619 0.001 42.869 0.002 43.263 0.001 42.504 0.010 42.441 0.007 41.997  0.014  3314  69 2899   10 3561   43 0.210 0.005  
SDSS J000934.85+180343.0 0.310 -1.78 -0.62 44.870 0.001 44.887 0.001 43.186 0.003 43.550 0.002 42.593 0.014 42.538 0.016 42.288  0.023  2761  34 2899   16 2865   50 0.410 0.009  
SDSS J160518.48+375653.4 0.201 -2.23 -0.21 44.329 0.003 44.316 0.001 42.513 0.009 42.614 0.050 42.442 0.027 42.286 0.009 41.317  0.056  2623  69 3452  345 1825   50 0.249 0.023  
SDSS J110436.33+212417.8 0.188 -1.33 -0.59 44.381 0.001 44.411 0.001 42.598 0.003 42.948 0.001 42.276 0.009 42.217 0.005 41.960  0.008  5867   1 5246   19 6000    1 0.053 0.003  
SDSS J081441.91+212918.5 0.163 -2.76 -2.68 43.841 0.001 43.798 0.001 42.102 0.011 42.309 0.006 41.785 0.010 41.674 0.008 41.287  0.015  2278 103 2831    0 1464   20 0.192 0.020  
SDSS J152428.67+303237.5 0.274 -1.99  1.01 44.670 0.001 44.693 0.001 43.126 0.003 43.104 0.005 42.859 0.010 42.752 0.006 41.674  0.112  2623  35 5647  141 2736   19 0.363 0.010  
SDSS J033013.26-053236.0 0.013 -0.39  0.24 41.900 0.001 41.981 0.001 40.145 0.008 40.506 0.003 39.504 0.037 39.572 0.026 39.031  0.084  8590 252 5525   35 2334  137 0.002 0.000  
SDSS J134251.60-005345.2 0.326 -2.19 -0.67 44.945 0.001 44.941 0.001 43.110 0.012 43.393 0.042 43.074 0.039 42.960 0.006 42.673  0.059  3728 138 4142  449 2914  227 0.244 0.021  
SDSS J133456.21+321647.4 0.386 -2.21 -1.20 44.955 0.001 44.946 0.001 43.165 0.003 43.307 0.006 42.990 0.018 42.799 0.014 42.315  0.025  2831   0 4210  313 2290   61 0.428 0.004  
SDSS J115341.77+461242.2 0.024 -2.13 -2.07 42.688 0.001 42.674 0.001 40.537 0.035 40.881 0.024 40.773 0.006 40.717 0.005 40.205  0.015  2485  34 1933    0 1225    8 0.045 0.003  
SDSS J172007.69+365439.2 0.377 -0.46  0.80 44.831 0.008 44.906 0.003 42.914 0.016 43.544 0.010 43.111 0.028 43.113 0.018 42.548  0.024  3523 208 4282   70 1699   20 0.241 0.022  
SDSS J140050.22+532424.5 0.175 -1.89 -1.43 44.409 0.001 44.412 0.001 42.585 0.004 42.775 0.003 42.256 0.019 41.994 0.014 41.386  0.035  2416  35 2968  159 2424   75 0.321 0.013  
SDSS J155237.25+022254.1 0.078  1.00  0.00 42.937 0.001 43.066 0.001 41.089 0.006 41.398 0.002 40.757 0.021 40.888 0.012 40.276  0.027  5942  70 3663   34 2774  239 0.010 0.001  
SDSS J072656.07+410136.0 0.129 -1.22  0.53 43.588 0.001 43.633 0.001 41.538 0.009 41.842 0.005 41.129 0.034 40.993 0.034 38.830  2.787  7531 279 6697   35 2054   74 0.013 0.001  
SDSS J101312.15+020416.4 0.220 -1.50 -1.16 44.539 0.001 44.560 0.001 42.630 0.003 42.949 0.002 42.553 0.015 42.512 0.003 42.121  0.009  3176  35 3382  123 4156   39 0.215 0.005  
SDSS J150640.92+243033.3 0.356 -1.81  0.19 45.040 0.001 45.060 0.001 43.153 0.005 43.631 0.004 43.157 0.030 42.993 0.011 42.604  0.025  2624  34 3797   34 4632   57 0.547 0.016  
SDSS J101303.17+355123.7 0.079 -1.62 -1.18 44.223 0.001 44.238 0.001 42.486 0.002 42.834 0.001 41.920 0.007 41.635 0.021 41.613  0.009  2831  35 2692   34 5316  481 0.190 0.005  
SDSS J212401.89-002158.7 0.062 -0.14 -0.86 43.063 0.001 43.123 0.001 40.987 0.007 41.201 0.003 40.753 0.017 40.288 0.044 39.984  0.056  4904 115 2969   69 2901   79 0.018 0.001  
SDSS J094529.36+093610.4 0.013 -1.78 -2.78 41.802 0.001 41.782 0.001 39.941 0.026 40.052 0.005 39.824 0.027 39.737 0.022 38.636  0.111  2209  69 1381    0 3135  193 0.021 0.001  
SDSS J025646.96+011349.2 0.177 -0.50 -0.38 44.101 0.001 44.165 0.001 42.099 0.004 42.412 0.003 41.713 0.012 41.547 0.013 41.229  0.038  4227  75 3600   35 2539   80 0.075 0.004  
SDSS J132249.21+545528.2 0.065  1.00  0.20 43.511 0.004 43.640 0.004 41.611 0.009 41.891 0.003 41.225 0.023 41.182 0.079 38.929  1.017  9603 270 4072   35 3760  842 0.008 0.000  
SDSS J162047.21+340033.1 0.120 -1.65 -0.19 43.718 0.001 43.755 0.001 42.178 0.003 42.530 0.004 41.947 0.007 41.919 0.005 41.511  0.011  3728  35 3175   69 3657   52 0.063 0.002  
SDSS J232245.78+074958.1 0.122 -0.30  0.18 43.776 0.001 43.859 0.002 42.076 0.004 42.596 0.001 41.261 0.075 41.149 0.065 41.311  0.009  4904 102 3729   35 4048  557 0.039 0.002  
SDSS J015157.63+021451.1 0.360 -1.87  0.76 44.574 0.002 44.599 0.001 42.756 0.005 43.169 0.002 42.371 0.053 42.126 0.020 41.572  0.065  6636 204 8076   68 3582  905 0.051 0.003  
SDSS J153118.08+072727.9 0.034 -1.71  0.84 43.261 0.001 43.309 0.001 41.516 0.002 41.783 0.004 41.264 0.005 41.161 0.007 40.466  0.024  4212  35 4488   69 3880   39 0.030 0.002  
SDSS J134854.76+430309.0 0.274 -1.43 -0.60 44.737 0.001 44.767 0.001 42.892 0.004 43.253 0.002 42.729 0.011 42.567 0.009 41.957  0.024  4076  69 3451   35 2861   68 0.162 0.006  
SDSS J155417.43+323837.8 0.048  0.36 -0.30 43.411 0.001 43.505 0.001 41.396 0.005 41.904 0.002 40.908 0.029 40.137 0.105 40.572  0.042  5399 104 4143   35 3567  223 0.021 0.001  
SDSS J154530.23+484608.9 0.400 -2.11 -1.73 45.309 0.001 45.301 0.001 43.435 0.002 43.712 0.003 43.436 0.006 43.368 0.002 42.963  0.007  4005  35 3658   34 1740    6 0.316 0.007  
SDSS J130843.86+190439.8 0.222 -2.28  0.17 44.501 0.001 44.496 0.001 42.801 0.002 43.096 0.002 42.364 0.009 42.286 0.006 41.554  0.045  1726  14 2071   21 1630   17 0.696 0.042  
SDSS J080452.73+212050.2 0.124 -1.49 -0.56 44.290 0.001 44.309 0.001 42.459 0.004 42.877 0.001 42.217 0.009 41.967 0.013 41.788  0.007  6835   0 6419   34 5995   30 0.035 0.002  
SDSS J105053.78+344338.5 0.148 -2.39 -0.87 44.016 0.001 44.029 0.001 42.301 0.003 42.510 0.008 42.362 0.002 42.275 0.002 41.529  0.011  2416  25 2830   11 2600   33 0.208 0.012  
SDSS J150610.50+021650.0 0.135 -1.36 -0.60 44.274 0.002 44.308 0.001 42.377 0.003 42.679 0.004 41.927 0.026 41.794 0.027 41.832  0.037  4901  69 4556  103 4451  436 0.067 0.002  
SDSS J083443.80+382632.7 0.289 -2.43 -1.11 44.561 0.001 44.543 0.001 42.810 0.003 43.137 0.002 42.342 0.011 42.197 0.017 41.847  0.013  6079  35 5246   35 4688   99 0.060 0.004  
SDSS J171601.93+311213.8 0.110 -1.36 -0.62 44.403 0.001 44.429 0.001 42.667 0.002 43.011 0.001 42.386 0.008 42.348 0.003 41.955  0.008  2209  32 2347   34 2226    6 0.381 0.023  
SDSS J121044.27+382010.2 0.023 -0.17  1.18 42.907 0.001 43.002 0.001 40.980 0.007 41.534 0.001 39.916 0.053 40.279 0.043 39.627  0.070  6507 139 5729    5 1698   85 0.008 0.001  
SDSS J165551.37+214601.8 0.153 -1.56 -0.79 44.677 0.001 44.701 0.001 42.959 0.004 43.294 0.001 42.443 0.005 42.295 0.005 42.059  0.010  3038  69 3107   78 3551   30 0.273 0.015  
SDSS J074704.43+483833.3 0.220 -1.66 -1.36 44.372 0.001 44.385 0.001 42.444 0.007 42.671 0.016 42.496 0.005 42.436 0.003 42.001  0.010  2416  69 2416  104 2075   16 0.308 0.025  
SDSS J014035.01+234451.1 0.323 -2.03 -1.02 45.209 0.001 45.218 0.001 43.416 0.002 43.672 0.004 42.845 0.006 42.746 0.016 42.602  0.028  3934  41 3320   69 2527   30 0.294 0.018  
SDSS J221225.06-014207.2 0.096 -0.77 -0.23 43.450 0.001 43.513 0.001 41.495 0.003 41.734 0.024 41.047 0.045 40.928 0.037 40.314  0.153  4143  69 4281  248 1931  110 0.038 0.001  
SDSS J082730.80+125422.8 0.095 -2.41 -1.61 43.647 0.001 43.627 0.001 41.430 0.027 41.598 0.009 41.549 0.011 41.328 0.012 40.123  0.013  2002  69 2002   34 3778   87 0.201 0.013  
SDSS J135151.52+212211.6 0.061  1.00  1.00 42.967 0.001 43.099 0.001 40.859 0.008 41.410 0.006 39.805 0.087 40.804 0.017 40.504  0.034  8841 283 4420   41 2943  512 0.005 0.000  
SDSS J021859.87+002855.7 0.351 -1.41 -0.59 44.657 0.001 44.687 0.001 42.629 0.010 43.016 0.003 42.673 0.017 42.555 0.009 42.154  0.019  3314  75 2347   69 2421   56 0.225 0.011  
SDSS J012159.82-010224.3 0.054 -0.54 -0.39 43.590 0.001 43.654 0.001 41.678 0.006 41.963 0.021 41.313 0.028 41.040 0.015 41.071  0.139  4763 138 4625  104 3874   93 0.033 0.002  
SDSS J021533.48-020741.0 0.211 -1.33 -0.31 44.165 0.003 44.204 0.001 42.347 0.007 42.601 0.002 41.865 0.042 41.612 0.043 41.487  0.099  4080  69 4832  103 4389  720 0.086 0.003  
SDSS J111947.94+520553.0 0.356 -2.53 -0.67 44.871 0.001 44.853 0.001 43.100 0.004 43.415 0.002 42.983 0.025 42.740 0.008 42.041  0.045  3037  35 2899    0 2862   78 0.339 0.009  
SDSS J100744.55+500746.6 0.212 -1.72 -0.50 44.064 0.001 44.078 0.001 42.555 0.002 42.952 0.002 41.719 0.019 41.724 0.017 41.567  0.028  2141  34 2140   34 1848   44 0.279 0.009  
SDSS J155053.16+052112.1 0.110 -1.62  0.36 43.910 0.001 43.941 0.001 41.981 0.004 42.386 0.003 41.684 0.029 41.577 0.014 41.272  0.029  7386 139 6965  103 4741  104 0.020 0.001  
SDSS J090421.39+170933.3 0.073 -0.65  0.64 43.326 0.001 43.413 0.001 41.410 0.010 41.876 0.002 40.583 0.105 40.488 0.046 40.659  0.028  6075 163 5864   35 1611   65 0.015 0.001  
SDSS J151921.67+590823.7 0.078 -1.46 -1.28 43.950 0.001 43.970 0.001 42.156 0.005 42.521 0.002 41.768 0.024 41.724 0.007 41.131  0.024  2968  35 2693   19 2985   64 0.128 0.003  
SDSS J080327.38+084152.2 0.047  1.00  1.49 43.096 0.001 43.230 0.001 41.111 0.002 41.969 0.002 38.542 0.000 40.624 0.010 40.647  0.021  5459 102 5387    1 3615  547 0.015 0.001  
SDSS J161745.63+060353.5 0.038 -0.26  0.08 43.010 0.002 43.092 0.001 41.249 0.003 41.741 0.005 39.387 0.410 40.376 0.053 40.153  0.026  3732  35 3385    0 2326   66 0.029 0.002  
SDSS J084230.52+495802.3 0.305 -1.88 -0.71 44.800 0.001 44.828 0.001 42.993 0.003 43.343 0.002 42.811 0.006 42.657 0.008 42.264  0.021  4144  35 3658   16 4166   56 0.168 0.003  
SDSS J031027.82-004950.7 0.080 -2.14 -1.20 43.993 0.001 43.992 0.001 42.003 0.003 42.453 0.002 41.604 0.023 41.796 0.019 41.276  0.019  2900  35 2554   23 3771  136 0.141 0.004  
SDSS J044759.51-043232.3 0.257 -1.36  1.64 44.007 0.006 44.067 0.004 42.436 0.010 42.859 0.002 41.923 0.071 41.753 0.040 39.611  0.032  5111  69 5107   19 3286  208 0.046 0.003  
SDSS J130534.49+181932.9 0.118 -0.50  0.95 43.960 0.001 44.036 0.001 42.160 0.003 42.711 0.001 41.461 0.029 41.423 0.019 40.692  0.105  4141  69 3106   35 2939  117 0.066 0.002  
SDSS J102101.20+190012.3 0.247 -1.77 -0.74 44.399 0.001 44.413 0.001 42.825 0.002 43.262 0.001 42.367 0.009 42.263 0.008 41.892  0.013  2209  35 2209   44 1876   21 0.380 0.011  
SDSS J214503.80+060218.8 0.060 -0.81 -1.81 42.874 0.001 42.896 0.001 40.574 0.009 40.830 0.008 40.598 0.014 40.313 0.027 40.101  0.031  2140  34 1933   39 1840   26 0.075 0.003  
SDSS J012558.06+151813.7 0.112 -1.05  0.57 43.939 0.001 43.998 0.001 42.234 0.002 42.663 0.001 40.917 0.053 40.774 0.057 40.803  0.025  4487  31 3866    0 1908  135 0.055 0.003  
SDSS J000727.05+024113.1 0.300 -0.99 -0.57 44.672 0.001 44.721 0.001 43.155 0.006 43.610 0.002 41.868 0.028 42.118 0.011 42.180  0.008  5042 104 4834  104 2381   33 0.099 0.005  
SDSS J105237.24+240627.3 0.398 -2.54  0.46 45.088 0.001 45.098 0.001 43.476 0.004 43.918 0.001 43.256 0.019 43.075 0.006 42.762  0.006  5115  69 5179   69 4942  107 0.152 0.004  
SDSS J090654.47+391455.3 0.241 -1.94 -1.40 44.495 0.001 44.495 0.001 42.286 0.006 42.459 0.005 42.432 0.008 42.353 0.008 41.848  0.016  2346 103 3106   35 1703   23 0.374 0.056  
SDSS J002628.95+312216.6 0.219 -2.01  0.40 44.273 0.001 44.291 0.001 42.572 0.002 42.866 0.002 42.269 0.012 42.116 0.008 41.362  0.038  2416  35 2554   43 1841   26 0.276 0.015  
SDSS J094620.86+334746.9 0.239 -1.07 -0.62 44.770 0.001 44.808 0.001 43.079 0.002 43.570 0.001 42.838 0.004 42.776 0.004 42.434  0.008  5600  69 7357   69 4242   34 0.089 0.002  
SDSS J161131.49+592052.8 0.225 -0.52  0.35 44.407 0.001 44.482 0.001 42.662 0.004 43.076 0.001 42.161 0.020 41.966 0.016 41.429  0.064  6563 138 5452   34 4573  113 0.043 0.002  
SDSS J171013.42+334402.6 0.208 -1.53 -1.26 44.912 0.001 44.929 0.001 42.890 0.014 43.295 0.003 42.812 0.012 42.646 0.010 42.201  0.014  4144  69 3797   34 4226  195 0.190 0.006  
SDSS J223604.29+053548.5 0.238 -1.64 -0.83 44.498 0.001 44.510 0.001 42.747 0.003 43.128 0.001 42.441 0.016 42.243 0.006 41.748  0.018  5042  36 4142    6 5009   57 0.081 0.001  
SDSS J222435.29-001103.8 0.058  0.07 -0.30 43.274 0.001 43.355 0.001 41.316 0.003 41.733 0.001 41.227 0.005 41.095 0.006 40.698  0.028  4269  35 3243    3 4228  139 0.029 0.002  
SDSS J150556.55+034226.3 0.036 -1.63  1.14 43.438 0.004 43.506 0.001 41.671 0.009 42.104 0.001 40.621 0.138 40.888 0.061 40.471  0.031  5178  35 4348   35 2485  175 0.024 0.001  
SDSS J091420.05+013747.7 0.165 -1.48 -0.47 44.275 0.001 44.312 0.001 42.435 0.002 42.871 0.001 42.039 0.008 41.890 0.012 41.613  0.010  5661  34 5246  105 2872   21 0.050 0.003  
SDSS J104120.49+314039.1 0.036 -1.13 -2.13 42.801 0.001 42.811 0.001 40.921 0.006 41.107 0.002 40.918 0.010 40.823 0.009 40.143  0.045  2347   5 2002  138 4234   66 0.057 0.002  
SDSS J011703.58+000027.3 0.046 -3.28 -3.28 42.710 0.003 42.642 0.004 41.174 0.006 41.440 0.005 40.852 0.029 40.952 0.015 40.446  0.033  2554  40 2209   34 3468  151 0.044 0.002  
SDSS J170553.88+455113.3 0.257 -1.65 -0.38 44.406 0.001 44.428 0.001 42.680 0.005 43.075 0.001 42.592 0.009 42.481 0.006 41.990  0.012  3728  40 3452   34 3710   25 0.134 0.004  
SDSS J015530.02-085704.0 0.165 -2.02 -0.78 44.412 0.001 44.413 0.001 42.656 0.003 43.033 0.001 42.168 0.022 42.134 0.005 41.888  0.010  7384 139 6143    0 6000    2 0.034 0.002  
SDSS J123455.90+153356.1 0.046 -1.17 -2.17 42.952 0.001 42.967 0.001 41.099 0.006 41.303 0.017 41.165 0.007 40.950 0.013 40.169  0.109  2554  34 2071   35 3663   57 0.057 0.002  
SDSS J140302.30+332003.4 0.342 -1.97 -1.37 45.072 0.001 45.070 0.001 43.269 0.003 43.624 0.003 43.023 0.011 42.940 0.007 42.438  0.024  2416  69 2209   33 2021   28 0.669 0.050  
SDSS J074007.27+410903.6 0.235 -1.40 -0.25 44.325 0.001 44.355 0.001 42.418 0.003 42.892 0.002 42.378 0.011 42.261 0.006 41.803  0.015  5250  35 3935   69 4886   88 0.062 0.004  
SDSS J003253.16+220553.4 0.383 -1.81 -0.63 44.942 0.001 44.961 0.001 43.113 0.007 43.485 0.002 42.229 0.039 41.953 0.028 42.537  0.013  4847 173 4970   69 3150   58 0.144 0.012  
SDSS J004046.16+185424.3 0.155 -1.32 -0.55 44.132 0.001 44.172 0.001 42.399 0.004 42.783 0.001 41.938 0.011 41.857 0.010 41.706  0.009  5454  69 4970    1 4866  228 0.046 0.001  
SDSS J101645.11+421025.4 0.055 -2.62 -2.67 43.582 0.001 43.544 0.001 41.729 0.005 41.835 0.019 41.571 0.042 41.412 0.011 40.945  0.021  2071  69 2279  173 1630   19 0.175 0.013  
SDSS J032006.32+402158.7 0.047 -0.25 -1.25 42.285 0.001 42.332 0.001 40.222 0.007 40.681 0.002 39.804 0.028 40.230 0.014 37.591  0.027  3110  69 2002   35 3237  167 0.018 0.001  
SDSS J141053.43+091026.9 0.178 -1.09 -0.79 44.335 0.001 44.371 0.001 42.645 0.004 43.004 0.002 42.344 0.007 42.181 0.006 41.675  0.022  2554  34 2623   69 1773   15 0.265 0.007  
SDSS J235654.30-101605.4 0.074 -0.49 -0.70 43.806 0.005 43.865 0.001 41.845 0.023 42.265 0.010 41.202 0.225 41.190 0.064 41.115  0.016  3315  69 3451  144 3216  180 0.087 0.004  
SDSS J101718.26+291434.1 0.049 -1.92 -2.63 43.347 0.001 43.325 0.001 41.349 0.006 41.483 0.008 41.453 0.011 41.144 0.008 40.699  0.023  2416  35 2623    5 2239   37 0.099 0.003  
SDSS J150746.36+033031.1 0.093 -0.91 -1.26 43.223 0.001 43.261 0.002 41.293 0.010 41.642 0.005 41.038 0.028 40.735 0.036 40.316  0.101  3452 103 2831   35 3245  211 0.042 0.002  
SDSS J140407.17+213321.6 0.261 -1.79 -1.16 44.932 0.003 44.941 0.001 43.028 0.004 43.388 0.002 42.948 0.013 42.883 0.020 42.420  0.017  2831  69 2140   34 2835  228 0.417 0.026  
SDSS J110101.78+110248.9 0.036  0.61 -0.02 43.122 0.001 43.219 0.001 41.217 0.004 41.681 0.002 40.278 0.045 38.451 1.453 40.150  0.033  6163 138 4834   35 1354   79 0.012 0.001  
SDSS J114758.59+271459.3 0.362 -1.96 -0.56 45.295 0.001 45.294 0.001 43.522 0.003 43.889 0.002 43.094 0.013 43.067 0.008 42.694  0.016  6557  69 6695   69 4022   68 0.116 0.002  
SDSS J162552.45+562730.0 0.308 -1.71 -1.34 44.731 0.006 44.743 0.002 42.792 0.023 42.994 0.032 42.926 0.041 42.804 0.024 42.454  0.060  3107  35 4142  553 3838  303 0.277 0.008  
SDSS J081018.67+250921.2 0.263 -0.58 -0.38 44.462 0.001 44.523 0.001 42.570 0.005 42.786 0.003 42.305 0.017 41.709 0.015 41.872  0.060  5316  70 4625   75 4199  597 0.070 0.002  
SDSS J010429.08+242458.6 0.166 -0.52  0.27 44.138 0.001 44.207 0.001 42.070 0.007 42.491 0.003 41.924 0.013 41.938 0.009 41.158  0.070  4287 173 3175   35 4756   68 0.076 0.006  
SDSS J215825.88-001804.7 0.373 -0.35 -0.31 44.460 0.001 44.529 0.001 42.624 0.003 43.161 0.001 41.944 0.025 41.939 0.017 42.048  0.015  3244  69 2554   51 3208   98 0.188 0.009  
SDSS J111045.96+113641.5 0.042 -0.73 -0.85 42.610 0.003 42.659 0.003 40.834 0.009 41.162 0.004 40.352 0.048 40.384 0.035 40.035  0.080  3798 139 3107   35 3838  306 0.018 0.001  
SDSS J134516.52+540925.3 0.222 -1.66 -0.46 44.306 0.002 44.324 0.001 42.623 0.003 42.978 0.001 41.892 0.153 41.660 0.031 41.630  0.024  6770  70 5317   34 3064  520 0.036 0.002  
SDSS J101912.57+635802.7 0.042 -0.39  0.17 43.285 0.001 43.365 0.001 41.315 0.004 41.756 0.002 41.088 0.016 40.879 0.011 40.438  0.024  4612  75 3795   35 3968   58 0.025 0.001  
SDSS J095707.17+243316.1 0.082 -1.68 -1.18 43.571 0.001 43.581 0.001 41.538 0.004 41.526 0.016 41.489 0.009 41.422 0.008 40.586  0.032  2347  27 2347   34 1332   14 0.134 0.008  
SDSS J094859.47+433518.9 0.226 -1.57 -1.00 44.851 0.001 44.867 0.001 42.830 0.002 43.256 0.002 42.780 0.007 42.624 0.005 42.382  0.008  3737  35 2969    0 4903   51 0.219 0.004  
SDSS J075225.72+283039.9 0.062 -2.67 -2.11 43.475 0.001 43.446 0.001 41.630 0.008 41.629 0.004 41.818 0.007 41.583 0.006 40.859  0.023  4003 103 2556   69 4234   40 0.042 0.003  
SDSS J093017.71+470721.0 0.160 -2.35 -0.55 44.231 0.001 44.213 0.001 42.536 0.003 42.908 0.001 41.098 0.160 41.293 0.119 40.895  0.074  2624  35 2485   50 3266  142 0.223 0.006  
SDSS J090954.61+564235.2 0.111 -2.59 -0.96 43.618 0.002 43.592 0.001 41.941 0.010 41.946 0.105 41.778 0.031 41.561 0.013 39.691  0.319  2416 242 2761  282 2901  104 0.134 0.047  
SDSS J073735.59+430851.1 0.116 -0.65 -0.36 43.867 0.001 43.926 0.001 41.955 0.004 42.278 0.002 41.074 0.042 40.927 0.031 41.063  0.019  5674  75 5384   69 2129   21 0.032 0.001  
SDSS J124210.61+331702.6 0.044  0.12 -0.42 43.528 0.001 43.605 0.001 41.592 0.004 41.667 0.009 41.670 0.007 41.588 0.003 41.042  0.027  2485  34 3452  173 3988   56 0.114 0.006  
SDSS J132144.96+033055.7 0.269 -2.04  0.96 44.607 0.004 44.627 0.001 42.976 0.003 43.269 0.003 41.792 0.246 41.629 0.188 39.584  0.267  4556  35 3935   35 3112  608 0.112 0.002  
SDSS J214858.70+040508.7 0.278 -2.24 -1.62 44.585 0.001 44.578 0.001 42.553 0.011 42.841 0.022 42.671 0.007 42.737 0.004 42.242  0.014  3175 172 2761  103 1647   14 0.226 0.029  
SDSS J121754.97+583935.6 0.023 -3.37 -4.37 42.497 0.001 42.406 0.002 40.750 0.031 40.621 0.089 40.763 0.010 40.573 0.009 38.863  0.481  3382 241 3383  242 3977  102 0.020 0.005  
SDSS J221130.31+291949.0 0.150 -1.23 -0.05 43.848 0.001 43.902 0.001 41.961 0.003 42.285 0.005 41.645 0.011 41.773 0.007 40.785  0.053  3798  34 3108   34 3751   59 0.070 0.001  
SDSS J154833.02+442226.0 0.321 -2.05 -1.01 44.988 0.001 44.990 0.001 43.246 0.004 43.618 0.001 43.016 0.008 42.811 0.006 42.572  0.015  4143  69 3728   69 5496   60 0.207 0.004  
SDSS J005447.28+254443.9 0.357 -1.84 -0.92 45.066 0.001 45.076 0.001 43.161 0.009 43.556 0.002 42.773 0.022 42.410 0.020 42.502  0.014  6133 139 6213   31 4039   59 0.103 0.006  
SDSS J162704.32+142124.8 0.149 -2.29 -1.20 44.068 0.001 44.053 0.001 42.421 0.002 42.799 0.001 42.071 0.011 41.987 0.005 41.590  0.014  2831  36 2624   34 2737   33 0.160 0.010  
SDSS J095757.92+302657.2 0.337 -1.81 -0.77 44.918 0.001 44.930 0.001 43.066 0.005 43.426 0.001 42.816 0.015 42.633 0.009 42.368  0.013  6837 103 6351    1 6000    3 0.070 0.002  
SDSS J155056.76+585606.2 0.347 -1.85 -0.96 44.894 0.001 44.900 0.001 43.108 0.003 43.443 0.002 42.863 0.017 42.743 0.007 42.337  0.017  1864  34 1933   35 2049   37 0.923 0.033  
SDSS J075407.95+431610.6 0.348 -2.10  0.90 44.797 0.004 44.818 0.002 43.268 0.007 43.618 0.003 42.803 0.043 42.200 0.077 40.285  3.368  8321 103 8740   34 4821  214 0.042 0.001  
SDSS J113706.84+013948.0 0.192 -1.83  0.08 44.479 0.001 44.503 0.001 42.801 0.003 43.188 0.002 41.306 0.069 41.455 0.080 41.195  0.062  5526  34 4765   69 2048  153 0.066 0.004  
SDSS J090022.27+503138.1 0.148 -2.10 -0.67 44.010 0.001 44.004 0.001 42.138 0.033 42.352 0.072 41.853 0.008 41.890 0.005 41.220  0.021  2347 282 2899  242 1663   19 0.219 0.157  
SDSS J092116.12+383537.6 0.186 -0.47 -0.35 44.221 0.001 44.285 0.001 42.309 0.004 42.758 0.001 42.294 0.006 42.171 0.005 41.796  0.009  4084 104 2694    0 6000   15 0.091 0.005  
SDSS J170320.16+373724.7 0.065  0.55  0.09 43.465 0.001 43.569 0.001 41.601 0.009 42.067 0.001 41.103 0.015 40.546 0.033 40.497  0.022  5871  35 3728   34 2645   24 0.019 0.001  
SDSS J223456.08+200751.9 0.322 -1.57 -0.80 44.721 0.001 44.738 0.001 43.005 0.005 43.365 0.001 42.594 0.010 42.343 0.022 42.279  0.014  5661  68 5180   34 3977  558 0.083 0.002  
SDSS J144640.21+162402.3 0.054 -3.59 -1.43 42.847 0.001 42.820 0.001 40.949 0.008 41.144 0.011 41.041 0.024 41.049 0.010 40.253  0.084  3588 139 3868   35 4082   85 0.026 0.004  
SDSS J145559.46+492152.7 0.076 -0.47 -0.37 43.280 0.001 43.343 0.001 41.197 0.014 41.408 0.004 41.012 0.071 41.006 0.014 38.703  2.666  4902 137 3313   34 4250  356 0.022 0.001  
SDSS J104642.29+392018.0 0.390 -2.17 -0.93 45.070 0.001 45.064 0.001 43.247 0.003 43.620 0.002 43.255 0.006 43.090 0.005 42.638  0.015  2761  40 2692   25 2145   27 0.511 0.014  
SDSS J102531.28+514034.8 0.045 -2.24 -1.10 43.377 0.002 43.387 0.001 41.708 0.004 41.610 0.004 41.837 0.009 41.644 0.004 40.440  0.022  2071  42 2485    6 4224   76 0.139 0.008  
SDSS J010226.31-003904.6 0.294 -2.36 -0.94 45.102 0.001 45.091 0.001 43.107 0.003 43.349 0.056 43.268 0.003 43.127 0.007 42.689  0.056  4073  35 4902  765 1655   20 0.243 0.005  
SDSS J144645.93+403505.7 0.268 -2.39 -1.80 45.233 0.001 45.215 0.001 43.333 0.003 43.613 0.011 43.320 0.033 43.347 0.003 42.917  0.006  2831   0 3659  138 2985   85 0.582 0.035  
SDSS J085431.18+173730.5 0.014  1.00  0.00 40.943 0.001 41.073 0.001 39.132 0.013 39.921 0.007 36.074 0.229 38.746 0.060 39.214  0.016  2623  69 3037   22 2439 1037 0.006 0.000  
SDSS J092909.79+464424.0 0.240 -1.92 -0.81 44.917 0.001 44.921 0.001 43.124 0.011 43.474 0.002 42.916 0.012 42.656 0.016 42.308  0.027  5816 174 6213  103 3946  428 0.097 0.010  
SDSS J111857.68+580323.5 0.028 -1.42 -2.05 42.791 0.001 42.806 0.001 40.921 0.005 41.074 0.084 40.637 0.016 39.963 0.039 40.105  0.027  2900  69 2556   69 2659   74 0.037 0.002  
SDSS J133956.93+591209.4 0.069 -0.79 -0.70 43.260 0.001 43.310 0.001 41.138 0.008 41.566 0.003 40.706 0.000 39.793 0.000 39.736  0.000  2416  35 2347   16 2133  149 0.090 0.003  
SDSS J172026.69+554024.0 0.359 -1.92 -0.60 44.972 0.001 44.980 0.001 43.173 0.002 43.529 0.002 43.002 0.008 42.827 0.004 42.223  0.043  3175   2 2831    0 2417   32 0.347 0.002  
SDSS J100420.13+051300.4 0.160 -1.73 -1.21 44.567 0.001 44.577 0.001 42.749 0.003 43.041 0.003 42.607 0.015 42.515 0.005 42.077  0.013  2416  34 2761   34 2056   27 0.382 0.021  
SDSS J015025.35+091450.9 0.269 -0.89 -0.41 44.597 0.001 44.648 0.001 42.938 0.002 43.447 0.001 41.760 0.025 41.401 0.054 41.668  0.022  3244  34 2969   14 2703   53 0.219 0.005  
SDSS J111603.13+020852.2 0.211 -2.22 -1.27 44.671 0.001 44.663 0.001 42.759 0.021 43.039 0.008 42.887 0.016 42.780 0.004 42.345  0.007  3179 243 3590   74 2349   17 0.248 0.066  
SDSS J090454.99+511444.6 0.225 -2.42 -0.87 44.381 0.001 44.370 0.001 42.758 0.003 43.153 0.001 42.183 0.011 42.050 0.009 41.756  0.026  3107  35 2830   34 3052   58 0.188 0.004  
SDSS J121217.24+280350.0 0.167 -1.69 -0.68 44.300 0.001 44.321 0.001 42.386 0.006 42.755 0.002 42.043 0.014 41.890 0.014 41.559  0.030  4213  69 3383   13 4228  100 0.094 0.003  
SDSS J002453.19+065648.4 0.313 -1.70 -1.48 44.882 0.001 44.891 0.001 42.998 0.013 43.308 0.033 43.024 0.011 42.941 0.006 42.560  0.008  3314  69 3452  242 2951   91 0.288 0.011  
SDSS J140812.09+535303.2 0.116 -1.19 -1.05 43.252 0.001 43.283 0.001 41.353 0.006 41.642 0.003 41.121 0.022 40.918 0.024 40.188  0.062  3730 110 2969   34 3585  257 0.037 0.002  
SDSS J155328.49+095102.0 0.192 -2.52 -0.78 44.560 0.001 44.546 0.001 42.849 0.006 43.239 0.001 42.626 0.038 42.370 0.009 41.769  0.030  5521  70 5729   17 5387  143 0.073 0.002  
SDSS J002831.71-000413.2 0.252 -0.38 -0.08 44.439 0.002 44.514 0.001 42.500 0.008 42.829 0.009 42.205 0.018 41.725 0.073 41.811  0.054  4484  69 5177  207 2884  127 0.096 0.003  
SDSS J222024.59+010931.3 0.213 -1.01 -0.01 44.717 0.001 44.764 0.001 42.919 0.002 43.450 0.002 42.694 0.006 42.710 0.003 42.363  0.007  4903  35 4142   35 4706   21 0.110 0.002  
SDSS J105151.45-005117.6 0.359 -2.00 -1.01 45.583 0.002 45.585 0.001 43.843 0.005 44.148 0.002 43.556 0.039 43.264 0.015 42.896  0.019  6080  35 5178   68 5914  216 0.186 0.002  
SDSS J230357.50+250040.3 0.336 -1.96 -0.72 45.064 0.002 45.077 0.001 43.254 0.003 43.480 0.002 42.680 0.057 42.517 0.042 42.535  0.009  4151  35 3739    6 2736   76 0.224 0.004  
SDSS J124931.72+523039.1 0.162 -2.36 -1.22 44.322 0.005 44.307 0.001 42.669 0.011 42.980 0.002 42.444 0.069 42.257 0.017 41.755  0.017  2831  35 2692    0 3769  166 0.212 0.006  
SDSS J090723.55+171616.3 0.098 -1.54  0.47 43.780 0.001 43.814 0.001 42.078 0.026 42.226 0.013 41.780 0.018 41.682 0.004 41.225  0.014  2899 207 3797   69 2307   16 0.111 0.023  
SDSS J170231.06+324719.6 0.163 -1.60 -1.27 44.744 0.001 44.759 0.001 42.805 0.004 43.109 0.017 42.817 0.003 42.837 0.003 42.391  0.004  2830  34 2692   35 1773   12 0.339 0.010  
SDSS J080101.41+184840.7 0.140 -2.11  0.15 44.139 0.002 44.143 0.001 42.418 0.016 42.621 0.046 42.315 0.005 42.296 0.005 41.652  0.011  2485 138 3175  138 1767    8 0.225 0.029  
SDSS J221223.17+293104.6 0.247 -1.73 -1.21 44.719 0.001 44.727 0.001 42.636 0.005 42.978 0.007 42.733 0.008 42.615 0.004 42.108  0.013  2900  69 2899   69 1682   12 0.314 0.017  
SDSS J011550.47+251536.7 0.144  0.51  0.54 44.102 0.001 44.211 0.001 42.141 0.003 42.720 0.001 40.754 0.303 40.861 0.049 41.095  0.054  5177  35 4902   10 2521   70 0.050 0.003  
SDSS J161911.24+501109.2 0.234 -1.53 -0.55 44.385 0.001 44.411 0.001 42.693 0.003 43.068 0.002 42.064 0.019 41.960 0.012 41.826  0.026  5734  35 4559    1 4189  180 0.056 0.003  
SDSS J123203.62+200929.5 0.064 -1.49 -0.63 43.877 0.001 43.900 0.001 42.155 0.002 42.522 0.001 41.852 0.013 41.531 0.008 41.102  0.021  3386  40 2762    0 3713   58 0.091 0.002  
SDSS J001701.79+080445.1 0.086 -0.92  0.27 43.644 0.001 43.709 0.001 41.823 0.002 42.194 0.002 41.114 0.020 41.116 0.020 40.500  0.028  5938  35 5315   36 2856   39 0.023 0.001  
SDSS J002736.28+320853.5 0.377 -2.19 -1.18 44.953 0.001 44.946 0.001 43.174 0.002 43.547 0.001 43.055 0.007 43.010 0.004 42.522  0.011  1795  16 2002   25 1823   12 1.063 0.064  
SDSS J155642.84+294847.4 0.084 -1.30  0.40 44.002 0.001 44.053 0.001 41.892 0.005 42.337 0.005 41.700 0.016 41.429 0.015 40.805  0.050  7109  69 6143  105 3122   49 0.024 0.001  
SDSS J131305.68-021039.2 0.084 -1.58 -0.51 43.768 0.001 43.804 0.001 41.991 0.004 42.377 0.004 41.715 0.013 41.479 0.016 41.339  0.016  4427  70 3521   40 4212  114 0.047 0.002  
SDSS J073623.12+392617.8 0.118 -1.29 -0.66 44.362 0.001 44.391 0.001 42.634 0.004 42.951 0.019 42.283 0.011 42.127 0.004 41.564  0.026  2623 104 3382  149 1817   10 0.258 0.023  
SDSS J221712.05+015749.5 0.297 -0.90 -1.12 44.797 0.001 44.834 0.001 42.850 0.004 43.289 0.004 42.925 0.004 42.911 0.002 42.554  0.004  3452  69 3106   34 1974    9 0.242 0.012  
SDSS J081652.88+241612.5 0.276 -1.75 -1.04 44.653 0.001 44.663 0.001 42.710 0.005 43.011 0.003 42.832 0.009 42.613 0.004 42.088  0.014  2693  69 2968   34 2282   21 0.339 0.020  
SDSS J133624.06+391731.0 0.179  0.82  0.34 44.299 0.001 44.413 0.001 42.314 0.005 42.872 0.004 42.218 0.008 42.124 0.008 41.954  0.016  4489  70 4074    0 5822   42 0.082 0.003  
SDSS J135310.62+354938.7 0.141 -0.54  0.03 44.042 0.001 44.111 0.001 42.095 0.004 42.524 0.013 41.817 0.008 41.531 0.024 41.391  0.060  5254  70 5040  252 3471  200 0.045 0.001  
SDSS J081738.33+242330.0 0.282 -1.78 -0.99 44.862 0.001 44.872 0.001 43.110 0.002 43.533 0.001 42.103 0.024 41.927 0.030 42.075  0.013  4003 103 3037    5 2621  114 0.193 0.012  
SDSS J004236.86-104921.8 0.042 -0.26 -0.20 42.696 0.001 42.771 0.001 41.190 0.005 41.580 0.002 40.445 0.035 40.708 0.010 40.411  0.022  2486  35 1933   34 2813   73 0.046 0.001  
SDSS J023922.87-000119.6 0.262 -1.80 -1.53 45.401 0.001 45.404 0.001 43.611 0.002 43.943 0.001 43.362 0.006 43.168 0.006 42.813  0.011  3314  35 3106   34 3108   47 0.512 0.011  
SDSS J150408.46+143123.3 0.118 -0.76 -1.33 44.139 0.001 44.174 0.001 42.172 0.004 42.505 0.003 42.128 0.011 41.849 0.009 41.483  0.018  2278   0 1864   69 2217   25 0.268 0.016  
SDSS J214054.55+002538.1 0.084 -0.94 -0.94 43.910 0.001 43.951 0.001 42.017 0.005 42.133 0.022 41.993 0.026 41.942 0.005 41.207  0.028  2278  69 2761   69 3400   48 0.208 0.015  
SDSS J081651.86+495334.8 0.159 -2.21 -0.55 43.956 0.001 43.952 0.001 42.208 0.004 42.528 0.002 41.962 0.032 41.650 0.020 41.145  0.025  3867  34 3383   13 3594   98 0.076 0.002  
SDSS J013901.55-010615.4 0.345 -1.63 -1.13 44.651 0.001 44.666 0.001 42.756 0.005 43.049 0.002 42.665 0.009 42.339 0.013 42.133  0.019  4073  69 3382   34 4332   90 0.148 0.005  
SDSS J101300.91+572244.0 0.140 -1.20 -0.26 43.995 0.001 44.034 0.001 42.373 0.002 42.791 0.001 41.434 0.083 40.840 0.065 41.268  0.028  6146  68 5177    0 3007  234 0.031 0.002  
SDSS J083949.64+484701.4 0.039 -1.32 -2.32 43.055 0.001 43.069 0.001 41.050 0.021 40.974 0.165 40.968 0.010 40.623 0.014 39.545  0.141  3037 518 2485  173 2279  111 0.045 0.056  
SDSS J141950.07+194415.5 0.077 -0.81 -0.16 43.839 0.001 43.893 0.001 42.062 0.003 42.391 0.001 41.437 0.012 41.077 0.048 41.082  0.019  7592  69 6349   35 3608    4 0.017 0.001  
SDSS J215607.38+044207.6 0.287 -2.04 -1.27 44.632 0.001 44.632 0.001 42.778 0.002 42.963 0.002 42.686 0.004 42.452 0.005 42.098  0.008  3599  35 1933   19 2342   18 0.185 0.004  
SDSS J114421.47+432206.0 0.220 -1.25  0.06 44.332 0.002 44.375 0.001 42.615 0.005 43.015 0.002 41.781 0.052 41.392 0.084 40.725  0.245  5935 136 6075   69 2592  177 0.049 0.002  
SDSS J232942.51+264521.3 0.122 -0.64 -1.64 43.676 0.001 43.712 0.001 41.845 0.004 42.142 0.003 41.618 0.007 41.459 0.008 40.876  0.023  2623  34 2485    0 1773   17 0.121 0.003  
SDSS J165118.62+400124.8 0.358 -1.89 -0.54 44.843 0.001 44.848 0.001 43.102 0.003 43.514 0.002 41.837 0.230 41.828 0.056 41.220  0.689  9069  70 7686   41 2148  461 0.037 0.002  
SDSS J081222.99+461529.1 0.311 -2.30 -1.56 44.667 0.001 44.653 0.001 42.963 0.005 43.063 0.002 42.630 0.011 42.384 0.011 42.106  0.024  2761  69 2279   47 2266   44 0.327 0.025  
SDSS J223607.68+134355.3 0.326 -2.54 -0.79 45.118 0.001 45.096 0.001 43.271 0.005 43.621 0.002 43.153 0.007 42.918 0.010 42.351  0.024  2140  69 2140   34 1844   28 0.897 0.089  
SDSS J004256.97+333601.6 0.114 -1.68 -0.52 44.040 0.001 44.059 0.001 42.286 0.003 42.662 0.002 41.900 0.010 41.826 0.007 41.367  0.019  4349  34 3659   35 3650   33 0.066 0.001  
SDSS J132255.43+080941.6 0.050 -2.20 -1.18 43.582 0.001 43.569 0.001 41.568 0.003 41.687 0.005 41.635 0.006 41.447 0.005 40.792  0.019  2973  35 2209   37 2326   11 0.085 0.012  
SDSS J112536.16+542257.1 0.021  1.00  2.01 42.067 0.001 42.218 0.003 40.709 0.004 41.183 0.001 39.590 0.054 39.853 0.033 40.034  0.022  3452  35 3384   35 2552   40 0.012 0.001  
SDSS J235439.14+005751.9 0.390 -1.36 -0.54 44.795 0.001 44.827 0.001 43.140 0.002 43.559 0.001 41.672 0.088 41.349 0.076 42.035  0.029  6419 209 5315   35 1644   76 0.070 0.004  
SDSS J015016.43+005701.9 0.085 -1.20  0.28 43.138 0.001 43.206 0.001 41.457 0.006 41.875 0.002 40.988 0.025 40.853 0.021 40.270  0.085  4004  69 3520    6 2615  166 0.029 0.001  
SDSS J125100.45+660326.7 0.282 -2.34 -1.30 44.843 0.001 44.835 0.001 42.959 0.003 43.329 0.003 42.946 0.043 42.948 0.004 42.489  0.011  1450  34 1864   10 1535   14 1.442 0.074  
SDSS J151443.06+365050.4 0.370 -3.45 -2.28 45.273 0.001 45.219 0.001 43.513 0.003 43.791 0.001 42.676 0.035 42.625 0.025 42.506  0.018  7810 103 6773   40 4245  208 0.080 0.002  
SDSS J012657.36+395422.3 0.118  0.18  0.18 43.609 0.001 43.702 0.001 41.697 0.004 42.253 0.001 39.407 1.085 39.821 0.077 40.920  0.028  3728  35 3313   35 3726  184 0.056 0.001  
SDSS J112108.58+535121.0 0.103 -0.53 -0.45 44.275 0.001 44.337 0.001 42.425 0.003 42.858 0.002 42.166 0.007 42.200 0.005 41.742  0.011  2485  35 2140   10 4607   69 0.261 0.008  
SDSS J021011.49-090335.5 0.042  0.21  2.31 42.717 0.003 42.816 0.001 40.866 0.012 41.192 0.003 40.650 0.042 40.557 0.023 38.211  0.137 10881 215 7179  104 2365  400 0.002 0.000  
SDSS J162750.54+473623.5 0.262 -0.99 -0.80 44.713 0.001 44.753 0.001 42.902 0.003 43.326 0.002 42.509 0.013 42.583 0.005 42.227  0.016  2209  33 2071   35 2526   43 0.538 0.032  
SDSS J235046.46+110136.9 0.253 -1.48 -1.36 44.704 0.001 44.721 0.001 42.513 0.005 42.840 0.003 42.713 0.008 42.568 0.006 42.091  0.016  2761  35 2140  138 1758   18 0.341 0.011  
SDSS J133051.24+412858.1 0.182 -1.89 -1.16 44.293 0.001 44.299 0.001 42.645 0.002 43.012 0.001 42.251 0.012 42.072 0.009 41.736  0.016  2485  29 2278   34 2529   36 0.267 0.002  
SDSS J104541.76+520235.5 0.284 -2.09 -1.42 44.837 0.001 44.831 0.001 43.015 0.009 43.296 0.010 42.931 0.009 42.850 0.004 42.300  0.013  2899 207 2554   69 1733   15 0.358 0.159  
SDSS J000115.88+051902.0 0.137 -1.20  0.36 43.698 0.004 43.753 0.001 41.773 0.007 42.232 0.001 41.395 0.017 41.470 0.043 40.945  0.039  4975 103 3107   69 4587  302 0.034 0.001  
SDSS J084932.72+170020.5 0.336 -1.72 -0.61 44.764 0.001 44.781 0.001 42.665 0.005 43.079 0.003 42.721 0.012 42.643 0.005 41.854  0.044  2899  69 2485   17 2455   33 0.330 0.015  
SDSS J095931.67+504449.0 0.143 -2.06  0.94 43.873 0.006 43.895 0.002 42.403 0.014 42.329 0.011 42.344 0.018 42.034 0.020 41.152  0.033  2485  19 1656  211 1953   54 0.168 0.003  
SDSS J012631.75+274335.3 0.391 -2.25  0.75 44.669 0.002 44.691 0.001 43.010 0.003 43.414 0.002 42.971 0.006 42.599 0.013 42.209  0.025  4281  41 4005   14 4131   71 0.136 0.005  
SDSS J093943.75+560230.5 0.116 -1.44 -0.28 43.867 0.001 43.896 0.001 42.032 0.003 42.374 0.002 41.371 0.019 41.172 0.016 41.020  0.021  4898   4 4832   14 3317  144 0.043 0.003  
SDSS J222934.14+305712.1 0.320 -1.93 -1.00 44.944 0.001 44.947 0.001 43.263 0.008 43.639 0.001 42.500 0.030 42.198 0.024 42.344  0.016  8766  70 7662    2 4560   23 0.044 0.003  
SDSS J084622.53+031322.1 0.107 -0.44 -0.03 43.502 0.001 43.576 0.001 41.696 0.006 42.171 0.001 41.102 0.018 41.059 0.021 40.778  0.038  4078 104 3107   28 2615   74 0.041 0.002  
SDSS J082842.73+454433.2 0.049 -0.73 -0.97 42.510 0.002 42.560 0.001 40.648 0.016 40.968 0.004 40.354 0.036 40.116 0.030 39.780  0.070  3521  69 2347   35 2544  155 0.018 0.001  
SDSS J093653.84+533126.8 0.228 -1.44 -0.83 44.648 0.001 44.672 0.001 42.913 0.002 43.392 0.001 42.106 0.035 41.997 0.013 42.130  0.009  7041  34 6419   27 3142   27 0.049 0.003  
SDSS J120348.08+455951.1 0.343 -2.25 -1.03 44.942 0.001 44.934 0.001 43.110 0.006 43.499 0.001 42.610 0.040 42.429 0.015 42.156  0.022  5391  69 4420   40 4661  240 0.116 0.003  
SDSS J165240.08+441637.8 0.135 -1.06 -0.93 44.163 0.001 44.200 0.001 42.220 0.004 42.557 0.002 41.987 0.011 41.750 0.010 41.258  0.034  2071  35 2140   34 2517   83 0.333 0.011  
SDSS J095048.38+392650.5 0.206 -1.94 -0.84 44.723 0.001 44.729 0.001 43.028 0.006 43.350 0.005 42.534 0.017 42.399 0.007 42.137  0.013  5385  98 5246  104 2965  125 0.092 0.004  
SDSS J090151.14+103020.4 0.201 -2.45 -1.06 44.644 0.001 44.631 0.001 42.993 0.002 43.341 0.001 42.377 0.016 42.336 0.011 42.110  0.016  2417  69 2347   34 2279   55 0.416 0.022  
SDSS J112840.99+575006.5 0.051  0.11 -0.37 43.129 0.002 43.216 0.001 41.271 0.009 41.755 0.002 40.846 0.069 40.801 0.020 40.631  0.025  3108 104 2899   69 3228   85 0.047 0.003  
SDSS J151535.25+480530.5 0.312 -1.88 -1.03 45.202 0.001 45.207 0.001 43.461 0.003 43.843 0.002 43.192 0.018 43.085 0.007 42.685  0.013  3520  69 3106   14 4305   57 0.364 0.013  
SDSS J010322.80+302915.3 0.122 -1.23 -0.81 43.614 0.001 43.650 0.001 41.742 0.005 42.073 0.003 41.243 0.026 41.297 0.015 40.931  0.036  3455  35 3177   35 3572  255 0.065 0.001  
SDSS J114241.23+462436.3 0.115 -0.88  0.07 43.829 0.001 43.898 0.001 41.902 0.006 42.319 0.002 41.549 0.006 41.478 0.010 40.639  0.071  4489  35 3934   50 3108   43 0.049 0.003  
SDSS J011110.03-101631.7 0.178 -1.16 -0.39 44.501 0.001 44.546 0.001 42.440 0.006 42.872 0.002 42.630 0.006 42.533 0.006 42.142  0.009  4631 138 4832   34 4682   42 0.097 0.005  
SDSS J073309.19+455506.2 0.142 -1.92 -1.00 44.747 0.001 44.751 0.001 43.072 0.003 43.429 0.001 42.580 0.024 42.578 0.007 42.140  0.010  3866   0 3452   69 4177   21 0.182 0.011  
SDSS J020840.66-062716.7 0.092 -1.93 -0.53 43.051 0.002 43.067 0.001 41.267 0.005 41.655 0.002 40.977 0.022 40.906 0.022 40.363  0.041  3314  35 2554   10 4018  144 0.038 0.001  
SDSS J082456.93+215539.4 0.339 -1.14 -1.28 44.998 0.001 45.027 0.001 43.004 0.006 43.265 0.004 42.931 0.045 42.769 0.010 42.444  0.019  2899  34 3107   69 3249   91 0.428 0.011  
SDSS J235423.69+263638.3 0.107 -1.00  0.38 43.854 0.001 43.920 0.001 42.057 0.003 42.446 0.004 41.451 0.016 41.142 0.031 41.215  0.030  6847 138 6557   75 3113   79 0.022 0.001  
SDSS J231250.88+001719.0 0.257 -1.40 -1.57 44.411 0.001 44.428 0.001 42.539 0.005 42.788 0.002 42.439 0.010 42.165 0.005 41.810  0.015  2209  34 2140    0 2450   25 0.385 0.012  
SDSS J231805.97+182706.7 0.368 -1.47 -0.65 44.975 0.004 45.000 0.002 43.104 0.010 43.572 0.001 43.004 0.008 42.910 0.034 42.495  0.028  7196 104 6489   14 6000    0 0.068 0.002  
SDSS J155837.88+282839.0 0.323 -1.84 -0.53 45.061 0.001 45.077 0.001 43.215 0.005 43.513 0.004 42.824 0.019 42.642 0.012 42.300  0.024  5384  35 5867  138 2506   79 0.133 0.002  
SDSS J082201.92+253114.7 0.082  0.47 -0.45 43.344 0.001 43.433 0.001 41.381 0.011 41.508 0.006 41.264 0.008 40.824 0.019 39.725  0.215  5393  71 3107   35 4415  281 0.020 0.001  
SDSS J084203.73+401831.3 0.152 -1.24 -0.34 44.319 0.002 44.356 0.001 42.514 0.006 42.882 0.002 42.173 0.028 41.834 0.028 40.984  0.087  8176 110 7085   34 3533  628 0.025 0.002  
SDSS J004214.97+102003.6 0.085 -0.22 -0.83 43.447 0.001 43.518 0.001 41.481 0.004 41.600 0.015 41.505 0.012 41.229 0.009 40.788  0.017  3452 138 2969   69 4171   49 0.054 0.009  
SDSS J122011.88+020342.2 0.240 -1.52 -0.52 45.098 0.002 45.122 0.001 43.344 0.003 43.727 0.001 42.835 0.088 42.296 0.060 42.284  0.013  5661  35 4831   34 4055  693 0.125 0.002  
SDSS J161844.85+253907.7 0.048 -0.91 -1.37 43.149 0.001 43.188 0.001 41.313 0.003 41.710 0.001 41.071 0.008 40.642 0.018 40.582  0.019  3175  25 2347    0 2599   24 0.046 0.003  
SDSS J151751.69+050627.7 0.039  0.82 -0.11 42.837 0.001 42.948 0.001 40.938 0.005 41.396 0.003 40.862 0.012 40.451 0.019 40.143  0.032  2624 103 2071   21 3939   67 0.048 0.004  
SDSS J000729.30+061916.7 0.340 -1.90 -0.50 44.727 0.001 44.757 0.001 42.842 0.004 43.232 0.002 42.307 0.014 41.910 0.045 42.394  0.016  5263  69 4566   69 4541  314 0.096 0.003  
SDSS J100541.85+433240.4 0.178 -1.93 -0.98 44.433 0.001 44.441 0.001 42.372 0.004 42.685 0.004 42.636 0.031 42.525 0.003 42.012  0.012  3037  41 2969  165 2524   23 0.209 0.007  
SDSS J103359.46+355509.0 0.169 -0.90 -0.26 44.042 0.001 44.100 0.001 42.206 0.005 42.401 0.004 42.244 0.006 42.079 0.006 41.646  0.014  5397 208 3591   35 5994    2 0.043 0.004  
SDSS J001700.15+113720.8 0.072 -1.23 -0.35 43.287 0.001 43.329 0.001 41.482 0.003 41.789 0.002 40.974 0.017 40.734 0.017 40.141  0.038  3314  41 3245    0 2404   49 0.049 0.002  
SDSS J114327.21+431145.9 0.306 -2.17 -0.57 44.682 0.001 44.683 0.001 42.894 0.003 43.260 0.002 42.602 0.025 42.471 0.006 42.093  0.019  2762  35 2693   26 2954   42 0.332 0.010  
SDSS J080409.23+385348.7 0.211 -0.03 -0.17 44.602 0.001 44.682 0.001 42.584 0.009 42.970 0.003 42.565 0.003 42.546 0.003 42.234  0.006  3728 103 4901   54 2230    8 0.167 0.012  
SDSS J135406.42+232549.4 0.055 -1.97 -0.18 43.542 0.001 43.581 0.001 41.499 0.005 41.847 0.003 41.588 0.026 41.564 0.007 39.294  1.244  5472 104 4625   34 5995    9 0.024 0.001  
SDSS J095915.65+050355.1 0.162 -2.15 -1.24 44.213 0.001 44.207 0.001 42.637 0.004 42.983 0.002 42.044 0.014 41.770 0.014 41.679  0.022  3520  35 2830   22 3062   77 0.122 0.003  
SDSS J083417.90+491439.2 0.173 -2.44 -2.18 44.287 0.001 44.261 0.001 42.428 0.009 42.630 0.051 42.323 0.005 42.196 0.004 41.659  0.012  2830 103 2623  178 1790   12 0.204 0.023  
SDSS J120442.10+275411.7 0.165 -1.44 -0.52 44.339 0.001 44.370 0.001 42.715 0.004 43.110 0.001 41.964 0.038 41.581 0.017 41.676  0.021  5111  35 4418   19 3707  127 0.066 0.004  
SDSS J131426.49+020115.7 0.306 -2.85 -1.48 44.833 0.001 44.811 0.001 42.979 0.016 43.197 0.026 43.105 0.007 43.061 0.003 42.502  0.013  3312 552 3037  173 1947    9 0.273 0.292  
SDSS J010725.12+040849.1 0.276 -1.89 -1.10 44.601 0.001 44.618 0.001 42.680 0.003 43.043 0.002 42.596 0.009 42.700 0.007 42.168  0.014  2623  69 2209   35 2486   62 0.337 0.018  
SDSS J163746.50+114949.2 0.147 -1.53  0.43 44.213 0.001 44.257 0.001 42.348 0.004 42.782 0.002 41.070 0.079 41.092 0.057 41.173  0.026  4284  35 3936   35 2955  131 0.082 0.001  
SDSS J115535.35+125254.0 0.122 -1.62 -0.49 44.150 0.001 44.175 0.001 42.363 0.002 42.709 0.002 41.948 0.006 41.737 0.008 41.421  0.012  5258  36 4694   10 4410  241 0.051 0.003  
SDSS J081516.87+460430.8 0.041 -0.93 -1.35 43.074 0.001 43.108 0.001 41.040 0.006 41.204 0.006 41.158 0.005 40.921 0.008 40.312  0.026  2002  69 1795   69 3393   45 0.107 0.008  
SDSS J150138.80+102513.4 0.030 -1.22 -0.65 42.554 0.001 42.590 0.001 40.854 0.004 41.243 0.002 40.150 0.051 40.235 0.026 39.431  0.091  2900  34 2554   19 2930  115 0.029 0.002  
SDSS J001247.93-084700.5 0.220 -2.03 -0.59 44.373 0.001 44.378 0.001 42.652 0.003 42.972 0.003 42.374 0.039 41.970 0.009 41.769  0.031  4487  70 4005   69 3382   38 0.089 0.006  
SDSS J082308.28+421521.0 0.056 -0.04 -0.65 43.279 0.002 43.359 0.001 41.544 0.007 42.029 0.002 40.684 0.051 40.019 0.104 40.882  0.015  3384   2 3037    0 3063   53 0.047 0.003  
SDSS J103438.59+393828.2 0.043 -1.20 -1.33 43.130 0.001 43.156 0.001 41.124 0.009 40.851 0.036 41.304 0.009 41.228 0.006 40.445  0.028  1864  69 2002   35 3141   36 0.131 0.021  
SDSS J145608.63+380038.5 0.283 -1.88 -0.13 44.544 0.001 44.553 0.001 42.803 0.005 43.204 0.002 42.522 0.020 42.384 0.012 41.897  0.024 10839 103 7461   34 5305  114 0.019 0.001  
SDSS J141700.81+445606.3 0.114 -0.35 -0.61 44.215 0.001 44.277 0.001 42.382 0.005 42.749 0.002 42.411 0.004 42.176 0.005 41.660  0.016  2969  69 2071   10 2608   42 0.172 0.007  
SDSS J143315.11-012119.6 0.093 -1.57 -1.74 43.606 0.001 43.613 0.001 41.881 0.008 42.250 0.002 41.874 0.012 41.719 0.010 41.240  0.019  2899  69 2347   35 2772   51 0.092 0.005  
SDSS J104637.18+220221.9 0.047  1.00  0.86 42.905 0.001 43.036 0.001 41.020 0.006 41.608 0.002 38.429 0.149 39.248 0.270 40.302  0.044  6191  69 7111   34 2158   77 0.009 0.001  
SDSS J021257.59+140610.1 0.062 -0.18 -0.65 43.199 0.002 43.265 0.001 41.234 0.020 41.607 0.003 41.220 0.018 41.017 0.015 39.774  0.153  3660 103 3039   69 2566  406 0.037 0.002  
SDSS J234802.93+214119.5 0.248 -2.18 -0.89 44.622 0.001 44.622 0.001 42.904 0.001 43.288 0.001 42.517 0.008 42.275 0.008 42.064  0.006  5941  35 5592   34 4791   89 0.067 0.004  
SDSS J211248.45+023605.8 0.147 -0.88  0.45 43.765 0.001 43.839 0.001 42.033 0.005 42.640 0.001 38.791 2.022 41.259 0.029 40.544  0.033  3381  34 2899   58 2856   44 0.080 0.002  
SDSS J081501.85+525255.5 0.125 -1.68  1.08 43.920 0.001 43.973 0.001 42.282 0.004 42.748 0.001 41.657 0.020 41.631 0.018 41.012  0.022  4142  69 3452   35 3408   75 0.064 0.002  
SDSS J145817.42+455514.8 0.286 -2.95 -2.32 44.469 0.001 44.423 0.001 42.829 0.004 43.059 0.002 42.475 0.018 42.321 0.008 41.891  0.027  2416  40 2140    0 1975   35 0.343 0.012  
SDSS J101825.45+380532.7 0.387 -1.51 -0.51 44.968 0.001 44.997 0.001 43.271 0.003 43.700 0.001 42.434 0.084 42.195 0.025 42.033  0.035  5937  35 4486    1 2665  248 0.099 0.001  
SDSS J160836.37+121951.5 0.033 -0.54  0.08 43.374 0.001 43.450 0.001 41.408 0.007 41.877 0.001 40.045 0.266 40.662 0.018 40.336  0.028  4075 138 3107   19 2671  104 0.036 0.003  
SDSS J100710.21+220301.3 0.082 -2.24 -0.91 43.561 0.001 43.552 0.001 41.685 0.008 41.680 0.030 41.520 0.006 41.517 0.006 40.782  0.020  2693  69 2003   69 1764   10 0.101 0.010  
SDSS J145842.74+213609.9 0.063 -2.57 -0.99 43.205 0.001 43.211 0.001 41.752 0.010 41.827 0.202 41.626 0.024 41.520 0.005 40.732  0.034  2140  75 2623  449 4179   44 0.108 0.011  
SDSS J152624.02+275452.1 0.231 -1.72 -1.14 44.739 0.001 44.751 0.001 42.891 0.003 43.298 0.002 42.783 0.008 42.685 0.006 42.260  0.012  4903  69 3797   16 4382   32 0.112 0.003  
SDSS J135852.47+295413.1 0.114  1.00  0.69 43.991 0.002 44.120 0.002 42.125 0.003 42.654 0.010 41.583 0.026 41.569 0.040 41.198  0.299  8381  70 6143   40 2378  690 0.017 0.001  
SDSS J135335.92+263147.5 0.308 -1.35 -0.57 44.739 0.001 44.772 0.001 43.062 0.002 43.536 0.001 42.381 0.030 42.022 0.017 41.938  0.019  8560   2 6833  137 4556   70 0.037 0.002  
SDSS J145434.35+080336.7 0.130 -0.51 -0.47 44.330 0.001 44.392 0.001 42.149 0.006 42.537 0.004 41.950 0.012 42.035 0.008 41.713  0.014  3175 103 2420   35 2820   66 0.170 0.018  
SDSS J044428.76+122111.7 0.089 -2.24 -1.77 44.441 0.001 44.428 0.001 42.368 0.021 42.552 0.033 42.489 0.006 42.458 0.001 41.946  0.004  2692 311 2899   40 1654    5 0.268 0.197  
SDSS J104111.97+282805.1 0.211 -1.88 -1.23 44.783 0.001 44.787 0.001 42.972 0.003 43.292 0.002 42.727 0.011 42.439 0.012 41.980  0.019  3659  69 3107   22 3767   77 0.212 0.008  
SDSS J234123.16+252606.4 0.379 -1.65 -0.89 44.857 0.001 44.872 0.001 43.106 0.002 43.506 0.002 42.515 0.009 42.065 0.016 42.196  0.121  6703  69 6075   40 2817  140 0.068 0.001  
SDSS J112540.84+412231.6 0.197 -1.55 -0.63 44.277 0.001 44.309 0.001 42.621 0.003 43.013 0.001 42.133 0.010 41.952 0.009 41.505  0.022  3314  21 2969    0 3432   53 0.147 0.009  
SDSS J110325.63+424047.2 0.126 -1.25  0.32 43.785 0.002 43.854 0.001 42.003 0.005 42.424 0.003 41.331 0.031 41.260 0.035 40.865  0.039  4970 106 4419   34 2634  273 0.038 0.001  
SDSS J120556.01+495956.2 0.063  0.31 -0.19 43.430 0.001 43.524 0.001 41.402 0.006 41.791 0.010 41.218 0.012 40.559 0.041 40.236  0.284  9108 101 7597   66 2933  227 0.008 0.000  
SDSS J120114.35-034041.0 0.019 -1.20 -0.94 42.474 0.003 42.509 0.001 40.703 0.010 40.966 0.011 39.985 0.053 39.705 0.048 39.738  0.032  2693  35 3107   28 1744   62 0.030 0.001  
SDSS J032213.90+005513.4 0.185 -1.65 -1.10 44.765 0.001 44.781 0.001 43.038 0.002 43.364 0.001 42.593 0.045 42.504 0.006 42.082  0.016  2417  34 2347   10 3043   34 0.476 0.013  
SDSS J121032.34+450020.6 0.361 -1.85 -1.19 45.243 0.001 45.245 0.001 43.335 0.003 43.716 0.001 42.458 0.044 42.428 0.013 42.725  0.014  6489  35 5937   34 4062  180 0.112 0.001  
SDSS J075245.60+261735.7 0.082 -2.09 -0.49 43.593 0.003 43.596 0.001 41.696 0.006 41.859 0.021 41.718 0.021 41.681 0.009 40.583  0.035  2691  35 2969  103 2115   68 0.105 0.004  
SDSS J111016.67+375501.3 0.254 -0.81 -0.15 44.437 0.001 44.486 0.001 42.346 0.005 42.760 0.003 42.287 0.006 42.214 0.007 41.692  0.022  2347  69 1864   69 1664   21 0.351 0.025  
SDSS J135529.06+352332.1 0.315 -1.54 -0.55 44.605 0.001 44.631 0.001 42.997 0.004 43.452 0.002 42.118 0.060 42.009 0.017 42.050  0.017  5730  35 5040   16 3485  125 0.071 0.004  
SDSS J164800.82+295657.3 0.106 -1.76 -1.42 43.838 0.001 43.848 0.001 42.054 0.010 42.417 0.002 41.037 0.042 41.362 0.016 41.172  0.025  2900  35 2554   26 3172  237 0.118 0.003  
SDSS J235728.89+045812.6 0.283 -1.86 -1.28 44.771 0.001 44.777 0.001 43.031 0.002 43.358 0.001 42.519 0.008 42.365 0.006 42.024  0.015  2140  13 2140   14 2109   18 0.611 0.037  
SDSS J153552.50+143103.7 0.019  0.19 -0.81 41.774 0.001 41.842 0.001 39.639 0.017 40.035 0.007 37.731 0.747 39.680 0.028 36.889  0.151  1519  69 1933   69 3264  709 0.044 0.003  
SDSS J163116.05+095557.8 0.092 -1.49 -0.18 43.897 0.001 43.925 0.001 41.782 0.006 42.220 0.002 41.690 0.010 41.655 0.010 40.895  0.035  4355  69 2969   69 3987   43 0.056 0.002  
SDSS J105747.71+324706.3 0.166 -1.48  0.93 44.055 0.004 44.110 0.002 42.395 0.003 42.810 0.002 41.904 0.041 41.688 0.055 41.281  0.040  4836  70 4211    6 3319  273 0.054 0.002  
SDSS J141535.94+483543.6 0.275 -1.21 -0.58 44.657 0.002 44.689 0.001 42.731 0.002 43.045 0.004 42.659 0.016 42.492 0.017 42.205  0.025  4291  69 4764  138 4913   39 0.134 0.004  
SDSS J083535.80+245940.1 0.330 -2.21 -1.40 45.305 0.002 45.303 0.001 43.544 0.004 43.835 0.012 43.604 0.005 43.473 0.010 43.004  0.007  4005  80 4556  207 3881   95 0.315 0.018  
SDSS J081651.10+180249.7 0.159 -1.66  0.88 44.304 0.001 44.344 0.001 42.607 0.002 42.995 0.001 41.356 0.040 41.303 0.044 41.112  0.032  3385  35 3107    0 2444   53 0.145 0.003  
SDSS J155444.57+082221.4 0.119 -1.70 -0.26 44.297 0.001 44.321 0.001 42.457 0.006 42.668 0.027 42.461 0.015 42.450 0.006 41.719  0.013  3106  69 3590  172 2924  216 0.172 0.012  
SDSS J015536.03+311518.0 0.133 -2.60 -1.76 43.988 0.001 43.974 0.001 42.203 0.008 42.265 0.032 42.173 0.014 42.161 0.003 41.273  0.029  2623  69 2693  104 4204   43 0.171 0.010  
SDSS J113629.37+213545.8 0.029 -0.79 -0.81 43.175 0.001 43.222 0.001 41.276 0.004 41.740 0.006 40.875 0.012 40.740 0.013 40.727  0.018  2899  69 2968   74 2149   71 0.057 0.003  
SDSS J150204.10+064516.0 0.288 -1.86 -1.27 44.940 0.001 44.943 0.001 43.038 0.004 43.331 0.004 42.802 0.018 42.729 0.007 42.233  0.026  2830  69 2899   35 1839   31 0.421 0.053  
SDSS J161413.20+260416.2 0.131 -1.48 -0.85 44.527 0.001 44.551 0.001 42.742 0.004 43.120 0.013 41.994 0.014 41.914 0.011 41.752  0.013  3246  69 3452  138 3217   27 0.203 0.012  
SDSS J160502.46+330545.0 0.053 -0.77 -0.12 43.425 0.001 43.481 0.001 41.437 0.004 41.787 0.002 41.111 0.011 40.704 0.035 40.528  0.021  5680  69 4832    0 3333   51 0.020 0.001  
SDSS J143204.60+394439.0 0.348 -1.93 -0.43 44.892 0.001 44.901 0.002 43.290 0.003 43.682 0.004 42.773 0.029 42.522 0.018 42.573  0.051  7048  76 7662  104 4998  468 0.064 0.001  
Averaged                       -1.42 -0.72 44.160 0.001 44.187 0.001 42.312 0.006 42.644 0.010 41.944 0.037 41.832 0.023 41.400  0.124  4132  78 3765   71 3218  132 0.164 0.011  


==> datafile3.txt <==
Title: Fantastic Fits with fantasy of Active Galactic Nuclei Spectra
    - Exploring the Fe II emission near the H{alpha} line  
Authors: Ilic D., Rakic N., Popovic L.C. 
Table: Predefined lists of emission lines used in fantasy code
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---   line   line name
  13- 21 F9.3   0.1nm wave   line wavelength in air, Angstroms
  23- 35 A13    ---   Type   Type based on line width expected in AGN spectra
  37- 50 A14    ---   Group  fantasy code group name
--------------------------------------------------------------------------------
H{epsilon}   3970.08  narrow, broad hydrogen       
H{delta}     4101.74  narrow, broad hydrogen       
H{gamma}     4340.47  narrow, broad hydrogen       
H{beta}      4861.33  narrow, broad hydrogen       
H{alpha}     6562.82  narrow, broad hydrogen       
Pa14         8598.39  narrow, broad hydrogen       
Pa13         8665.02  narrow, broad hydrogen       
Pa12         8750.47  narrow, broad hydrogen       
Pa11         8862.78  narrow, broad hydrogen       
Pa10         9014.91  narrow, broad hydrogen       
Pa9          9229.01  narrow, broad hydrogen       
Pa{epsilon}  9545.97  narrow, broad hydrogen       
Pa{delta}   10049.37  narrow, broad hydrogen       
Pa{gamma}   10938.09  narrow, broad hydrogen       
He II        1640.42  narrow, broad helium         
He II        2733.29  narrow, broad helium         
He I         2945.11  narrow, broad helium         
He I         3187.74  narrow, broad helium         
He II        3203.10  narrow, broad helium         
He I         4143.76  narrow, broad helium         
He I         4471.48  narrow, broad helium         
He II        4685.71  narrow, broad helium         
He I         5877.25  narrow, broad helium         
He I         6680.01  narrow, broad helium         
He I         7065.20  narrow, broad helium         
He I         7281.35  narrow, broad helium         
He I         7816.14  narrow, broad helium         
He II        8236.79  narrow, broad helium         
He I        10027.73  narrow, broad helium         
He I        10031.16  narrow, broad helium         
He I        10830.34  narrow, broad helium         
N III        4638.00  narrow, broad broad          
Na I         5890.00  narrow, broad broad          
Na I         5896.00  narrow, broad broad          
O I          6046.44  narrow, broad broad          
O I          7002.23  narrow, broad broad          
O I          7254.45  narrow, broad broad          
O I          7774.17  narrow, broad broad          
Mg II        7892.00  narrow, broad broad          
O I          8446.36  narrow, broad broad          
Ca II        8498.02  narrow, broad broad          
Ca II        8542.09  narrow, broad broad          
Ca II        8662.14  narrow, broad broad          
N I          8680.28  narrow, broad broad          
N I          8703.25  narrow, broad broad          
N I          8711.70  narrow, broad broad          
[O III]      4958.90  narrow        narrow basic   
[O III]      5006.80  narrow        narrow basic   
[N II]       6548.05  narrow        narrow basic   
[N II]       6583.46  narrow        narrow basic   
[O II]       3726.03  narrow        narrow basic   
[O II]       3728.81  narrow        narrow basic   
[Ne III]     3868.76  narrow        narrow basic   
[O III]      4363.21  narrow        narrow basic   
[O I]        6300.30  narrow        narrow basic   
[O I]        6363.80  narrow        narrow basic   
[S II]       6716.44  narrow        narrow basic   
[S II]       6730.81  narrow        narrow basic   
[O II]       7330.73  narrow        narrow basic   
[OII]        3726.032 narrow        narrow plus    
[OII]        3728.815 narrow        narrow plus    
[NeIII]      3868.760 narrow        narrow plus    
CrII194      4003.33  narrow        narrow plus    
NiII12       4015.50  narrow        narrow plus    
TiII87       4053.81  narrow        narrow plus    
CrII19       4063.94  narrow        narrow plus    
[SII]1F      4068.62  narrow        narrow plus    
[SII]1F      4076.22  narrow        narrow plus    
NIII         4097.33  narrow        narrow plus    
NIII         4103.43  narrow        narrow plus    
TiII105      4163.64  narrow        narrow plus    
TiII19       4395.02  narrow        narrow plus    
OII          4414.90  narrow        narrow plus    
TiII93       4421.95  narrow        narrow plus    
TiII19       4443.80  narrow        narrow plus    
TiII19       4450.49  narrow        narrow plus    
NIII1        4510.91  narrow        narrow plus    
CrII44       4616.64  narrow        narrow plus    
NIII         4640.64  narrow        narrow plus    
NII5         4643.09  narrow        narrow plus    
CIII         4647.42  narrow        narrow plus    
CIII         4650.25  narrow        narrow plus    
CIII         4651.47  narrow        narrow plus    
CrII         4697.60  narrow        narrow plus    
CrII30       4824.13  narrow        narrow plus    
CrII30       4876.48  narrow        narrow plus    
TiII114      4911.20  narrow        narrow plus    
TiII113      5072.28  narrow        narrow plus    
[NI]         5200.26  narrow        narrow plus    
[NII]        5754.59  narrow        narrow plus    
NII          5666.64  narrow        narrow plus    
NII          5676.02  narrow        narrow plus    
NII          5679.56  narrow        narrow plus    
NII          5686.21  narrow        narrow plus    
CIII         5695.92  narrow        narrow plus    
SiII         5957.56  narrow        narrow plus    
OIb          6046.44  narrow        narrow plus    
SII          6288.08  narrow        narrow plus    
[SIII]       6312.06  narrow        narrow plus    
SiII         6347.10  narrow        narrow plus    
SiII         6371.36  narrow        narrow plus    
[NiII]       7377.83  narrow        narrow plus    
[NiII]       7411.16  narrow        narrow plus    
[NiIII]      7889.90  narrow        narrow plus    
[SIII]       9068.60  narrow        narrow plus    
[SIII]       9531.00  narrow        narrow plus    
[FeII]23F    4114.47  intermediate  FeII forbidden 
[FeII]21F    4146.65  intermediate  FeII forbidden 
[FeII]21F    4177.21  intermediate  FeII forbidden 
[FeII]23F    4178.96  intermediate  FeII forbidden 
[FeII]21F    4231.56  intermediate  FeII forbidden 
[FeII]21F    4243.98  intermediate  FeII forbidden 
[FeII]21F    4244.81  intermediate  FeII forbidden 
[FeII]23F    4251.44  intermediate  FeII forbidden 
[FeII]21F    4276.83  intermediate  FeII forbidden 
[FeII]7F     4287.39  intermediate  FeII forbidden 
[FeII]21F    4305.89  intermediate  FeII forbidden 
[FeII]21F    4319.62  intermediate  FeII forbidden 
[FeII]21F    4346.85  intermediate  FeII forbidden 
[FeII]21F    4352.78  intermediate  FeII forbidden 
[FeII]21F    4358.35  intermediate  FeII forbidden 
[FeII]7F     4359.35  intermediate  FeII forbidden 
[FeII]21F    4372.43  intermediate  FeII forbidden 
[FeII]6F     4382.74  intermediate  FeII forbidden 
[FeII]7F     4413.78  intermediate  FeII forbidden 
[FeII]6F     4416.27  intermediate  FeII forbidden 
[FeII]6F     4432.45  intermediate  FeII forbidden 
[FeII]7F     4452.11  intermediate  FeII forbidden 
[FeII]6F     4457.94  intermediate  FeII forbidden 
[FeII]7F     4474.90  intermediate  FeII forbidden 
[FeII]6F     4488.75  intermediate  FeII forbidden 
[FeII]6F     4492.63  intermediate  FeII forbidden 
[FeII]6F     4528.38  intermediate  FeII forbidden 
[FeII]4F     4639.67  intermediate  FeII forbidden 
[FeII]4F     4664.44  intermediate  FeII forbidden 
[FeII]4F     4728.07  intermediate  FeII forbidden 
[FeII]20F    4774.72  intermediate  FeII forbidden 
[FeII]4F     4798.27  intermediate  FeII forbidden 
[FeII]20F    4814.53  intermediate  FeII forbidden 
[FeII]20F    4874.48  intermediate  FeII forbidden 
[FeII]4F     4889.62  intermediate  FeII forbidden 
[FeII]       4898.61  intermediate  FeII forbidden 
[FeII]20F    4905.34  intermediate  FeII forbidden 
[FeII]20F    4947.37  intermediate  FeII forbidden 
[FeII]20F    4950.74  intermediate  FeII forbidden 
[FeII]20F    4973.39  intermediate  FeII forbidden 
[FeII]20F    5005.51  intermediate  FeII forbidden 
[FeII]20F    5020.23  intermediate  FeII forbidden 
[FeII]20F    5043.52  intermediate  FeII forbidden 
[FeII]       5060.08  intermediate  FeII forbidden 
[FeII]19F    5072.39  intermediate  FeII forbidden 
[FeII]18F    5107.94  intermediate  FeII forbidden 
[FeII]19F    5111.63  intermediate  FeII forbidden 
[FeII]18F    5158.00  intermediate  FeII forbidden 
[FeII]19F    5158.78  intermediate  FeII forbidden 
[FeII]18F    5181.95  intermediate  FeII forbidden 
[FeII]19F    5184.80  intermediate  FeII forbidden 
[FeII]19F    5220.06  intermediate  FeII forbidden 
[FeII]19F    5261.62  intermediate  FeII forbidden 
[FeII]18F    5268.87  intermediate  FeII forbidden 
[FeII]18F    5273.35  intermediate  FeII forbidden 
[FeII]19F    5296.83  intermediate  FeII forbidden 
[FeII]19F    5333.65  intermediate  FeII forbidden 
[FeII]18F    5347.65  intermediate  FeII forbidden 
[FeII]19F    5376.46  intermediate  FeII forbidden 
[FeII]17F    5412.65  intermediate  FeII forbidden 
[FeII]18F    5433.13  intermediate  FeII forbidden 
[FeII]34F    5477.24  intermediate  FeII forbidden 
[FeII]17F    5495.82  intermediate  FeII forbidden 
[FeII]17F    5527.34  intermediate  FeII forbidden 
[FeII]34F    5527.61  intermediate  FeII forbidden 
[FeII]18F    5556.29  intermediate  FeII forbidden 
[FeII]34F    5746.97  intermediate  FeII forbidden 
[FeII]14F    7155.16  intermediate  FeII forbidden 
[FeII]14F    7172.00  intermediate  FeII forbidden 
[FeVII]      3758.92  intermediate  coronal        
[FeV]        3839.27  intermediate  coronal        
[FeV]        3891.28  intermediate  coronal        
[FeV]        3911.33  intermediate  coronal        
[FeV]        4071.24  intermediate  coronal        
[FeV]        4180.60  intermediate  coronal        
[FeV]        4227.19  intermediate  coronal        
[ArXIV]      4412.30  intermediate  coronal        
[FeXI]       4566.20  intermediate  coronal        
[FeIX]       4585.30  intermediate  coronal        
[FeIII]      4658.05  intermediate  coronal        
[FeVII]      4698.24  intermediate  coronal        
[ArIV]       4711.26  intermediate  coronal        
[ArIV]       4740.12  intermediate  coronal        
[FeVII]      4893.37  intermediate  coronal        
[FeIV]       4903.07  intermediate  coronal        
[FeVII]      4942.48  intermediate  coronal        
[FeIII]      5084.77  intermediate  coronal        
[FeVI]       5145.75  intermediate  coronal        
[FeVII]      5158.89  intermediate  coronal        
[FeVI]       5176.04  intermediate  coronal        
[FeV]        5236.06  intermediate  coronal        
[FeXIV]      5302.86  intermediate  coronal        
[FeVI]       5335.18  intermediate  coronal        
[FeVI]       5424.22  intermediate  coronal        
[ArX]        5535.56  intermediate  coronal        
[FeX]        5538.94  intermediate  coronal        
[FeVI]       5637.60  intermediate  coronal        
[FeVI]       5677.00  intermediate  coronal        
[FeVII]      5720.70  intermediate  coronal        
[ArXV]       5945.31  intermediate  coronal        
[FeVII]      6087.00  intermediate  coronal        
[FeX]        6374.51  intermediate  coronal        
[ArV]        6435.10  intermediate  coronal        
[ArXI]       6918.02  intermediate  coronal        
[ArV]        7005.87  intermediate  coronal        
[FeXIX]      7046.73  intermediate  coronal        
[FeXV]       7062.15  intermediate  coronal        
[ArIII]      7135.79  intermediate  coronal        
[ArIV]       7170.62  intermediate  coronal        
[ArIV]       7237.26  intermediate  coronal        
[ArIV]       7262.76  intermediate  coronal        
[ArIII]      7751.06  intermediate  coronal        
[FeXI]       7891.80  intermediate  coronal        

